Attentive Single-Tasking of Multiple Tasks

In this work we address task interference in universal networks by considering that a network is trained on multiple tasks, but performs one task at a time, an approach we refer to as "single-tasking multiple tasks". The network thus modifies its behaviour through task-dependent feature adaptation, or task attention. This gives the network the ability to accentuate the features that are adapted to a task, while shunning irrelevant ones. We further reduce task interference by forcing the task gradients to be statistically indistinguishable through adversarial training, ensuring that the common backbone architecture serving all tasks is not dominated by any of the task-specific gradients. Results in three multi-task dense labelling problems consistently show: (i) a large reduction in the number of parameters while preserving, or even improving performance and (ii) a smooth trade-off between computation and multi-task accuracy. We provide our system's code and pre-trained models at http://vision.ee.ethz.ch/~kmaninis/astmt/.

==> data/edge_0.txt <==
index	edge
0	0.5295449
4	0.55473506
8	0.49515432
12	0.5562471
16	0.4923971
20	0.49367163
24	0.5456089
28	0.5298777
32	0.49646878
36	0.56143016
40	0.4518421
44	0.5696678
48	0.61686814
52	0.5294637
56	0.5614895
60	0.56315583
64	0.47516954
68	0.35942847
72	0.5054424
76	0.5774121
80	0.47336742
84	0.4552863
88	0.3149135
92	0.5523851
96	0.37331277
100	0.49853355
104	0.48192573
108	0.5281146
112	0.4571762
116	0.5369928
120	0.5886321
124	0.47774896
128	0.4665068
132	0.5948087
136	0.45470876
140	0.36552674
144	0.31327784
148	0.40665624
152	0.53785163
156	0.39752427
160	0.5098583
164	0.499229
168	0.4635355
172	0.44059026
176	0.539413
180	0.5197157
184	0.5794837
188	0.50275487
192	0.50628567
196	0.5234246
200	0.5008621
204	0.4294592
208	0.5295334
212	0.5189937
216	0.50547713
220	0.47557187
224	0.32087785
228	0.29246557
232	0.5319937
236	0.50054127
240	0.5527529
244	0.5414261
248	0.55518043
252	0.5294547


==> data/edge_1.txt <==
index	edge
0	0.4875926
4	0.4787242
8	0.18876043
12	0.5441381
16	0.50397104
20	0.64431113
24	0.6343792
28	0.4553732
32	0.6379703
36	0.4924523
40	0.44983327
44	0.4992832
48	0.4920646
52	0.5352613
56	0.4192314
60	0.5316074
64	0.5220704
68	0.47734934
72	0.6248618
76	0.45406112
80	0.47232997
84	0.2117753
88	0.462201
92	0.4722654
96	0.3084793
100	0.5938514
104	0.6134621
108	0.5882754
112	0.5692418
116	0.39488572
120	0.5499723
124	0.4660746
128	0.58473694
132	0.50296944
136	0.40416747
140	0.42172307
144	0.4705767
148	0.43729696
152	0.58438826
156	0.11055015
160	0.46477216
164	0.55489534
168	0.46786857
172	0.4389925
176	0.47958145
180	0.42994383
184	0.44371817
188	0.45023647
192	0.4373265
196	0.7550155
200	0.43943387
204	0.46184832
208	0.43340915
212	0.59753114
216	0.6297328
220	0.46351606
224	0.43741298
228	0.30381736
232	0.5998321
236	0.50570095
240	0.6270655
244	0.17602749
248	0.4888792
252	0.22160691


==> data/edge_10.txt <==
index	edge
0	0.5806628
1	0.4578963
2	0.50885516
3	0.48695746
4	0.42092964
5	0.4944414
6	0.47654226
7	0.46812028
8	0.52617306
9	0.45459178
10	0.5395063
11	0.5063449
12	0.47803828
13	0.4821011
14	0.5396
15	0.44167882
16	0.49901232
17	0.62305444
18	0.51812536
19	0.5413571
20	0.517102
21	0.5177633
22	0.54966587
23	0.5346771
24	0.5010582
25	0.5134837
26	0.46074152
27	0.5507467
28	0.57149184
29	0.5041931
30	0.5473493
31	0.46427357
32	0.56483275
33	0.5293778
34	0.50442684
35	0.40076256
36	0.50987864
37	0.6723146
38	0.48397523
39	0.49251845
40	0.48685905
41	0.5011692
42	0.52467823
43	0.468445
44	0.5135503
45	0.43015283
46	0.37905166
47	0.49616587
48	0.4556079
49	0.5268271
50	0.52204585
51	0.38573766
52	0.5745808
53	0.53803474
54	0.54043144
55	0.49386683
56	0.44956946
57	0.56513935
58	0.58254296
59	0.49285007
60	0.4313261
61	0.53609943
62	0.44430348
63	0.52986455


==> data/edge_11.txt <==
index	edge
0	0.6162816
1	0.50635976
2	0.48198298
3	0.532242
4	0.5631696
5	0.55107784
6	0.39911464
7	0.4533177
8	0.50868094
9	0.5338785
10	0.49627724
11	0.5666417
12	0.5025666
13	0.4346017
14	0.5132534
15	0.4358124
16	0.53148144
17	0.41809875
18	0.52591395
19	0.5365802
20	0.5824472
21	0.45505196
22	0.5268591
23	0.56276023
24	0.5732688
25	0.5022485
26	0.4974749
27	0.50170726
28	0.5728995
29	0.5025878
30	0.58558726
31	0.5105337
32	0.54277045
33	0.49977297
34	0.50358105
35	0.4705609
36	0.50867766
37	0.54675156
38	0.52332014
39	0.41478428
40	0.47574696
41	0.43218464
42	0.5446865
43	0.46960676
44	0.5286405
45	0.4553815
46	0.40574673
47	0.5270148
48	0.5902675
49	0.53817683
50	0.5640935
51	0.5114369
52	0.45333105
53	0.53176874
54	0.49702966
55	0.5943269
56	0.5090546
57	0.50745904
58	0.49856728
59	0.41948777
60	0.5905592
61	0.4207123
62	0.55353045
63	0.4678829


==> data/edge_12.txt <==
index	edge
0	0.4503188
1	0.33700967
2	0.56042916
3	0.51522106
4	0.47945267
5	0.48789364
6	0.5224014
7	0.37811613
8	0.6040936
9	0.380426
10	0.39117578
11	0.49292636
12	0.5867463
13	0.45713392
14	0.4335203
15	0.4447805
16	0.51861995
17	0.41545296
18	0.5470184
19	0.48980093
20	0.46202156
21	0.48050448
22	0.453659
23	0.47449866
24	0.46845445
25	0.47394282
26	0.49032536
27	0.40701377
28	0.6101108
29	0.49371544
30	0.47464308
31	0.57002705
32	0.39100334
33	0.47707587
34	0.5615879
35	0.49479634
36	0.4639594
37	0.53539336
38	0.45149544
39	0.4728945
40	0.6224719
41	0.4668152
42	0.4765249
43	0.5090184
44	0.442262
45	0.47098655
46	0.43824926
47	0.5305731
48	0.50079435
49	0.4241671
50	0.50124335
51	0.52056164
52	0.38321516
53	0.3743223
54	0.4426118
55	0.53170806
56	0.51653534
57	0.48950884
58	0.53457123
59	0.5385383
60	0.5235475
61	0.5446497
62	0.4521764
63	0.612547


==> data/edge_13.txt <==
index	edge
0	0.53696173
1	0.45152736
2	0.49505484
3	0.47093695
4	0.45748615
5	0.42468262
6	0.50337124
7	0.47653994
8	0.4679282
9	0.500663
10	0.5153434
11	0.44211164
12	0.42576778
13	0.5453955
14	0.4122615
15	0.47697517
16	0.39977387
17	0.50996506
18	0.53738314
19	0.558877
20	0.51219684
21	0.5223596
22	0.43682683
23	0.5537904
24	0.48944673
25	0.5300655
26	0.47252268
27	0.48867947
28	0.4550496
29	0.5180588
30	0.45378837
31	0.52872044
32	0.50918823
33	0.5479041
34	0.5357378
35	0.44412768
36	0.47416818
37	0.5451015
38	0.44885853
39	0.43269223
40	0.43087327
41	0.49160403
42	0.50525343
43	0.49245092
44	0.5822891
45	0.51584846
46	0.45014286
47	0.47560072
48	0.41982487
49	0.45177343
50	0.50445026
51	0.4367957
52	0.49197507
53	0.49731055
54	0.40113345
55	0.41411093
56	0.5420031
57	0.52503324
58	0.4882626
59	0.5883468
60	0.5083751
61	0.46340784
62	0.47917262
63	0.6290902


==> data/edge_14.txt <==
index	edge
0	0.59144056
1	0.43199992
2	0.47493348
3	0.49208838
4	0.54106826
5	0.44541225
6	0.51026493
7	0.56306577
8	0.4221496
9	0.47811377
10	0.4141283
11	0.49712765
12	0.4827848
13	0.484308
14	0.47934347
15	0.49448028
16	0.49204066
17	0.5058818
18	0.47638968
19	0.60731345
20	0.47329003
21	0.45458594
22	0.5568489
23	0.50365263
24	0.51401603
25	0.5331894
26	0.4618832
27	0.5097014
28	0.49337068
29	0.48789528
30	0.55701363
31	0.5195534
32	0.52771974
33	0.5291194
34	0.50880504
35	0.5078373
36	0.5555712
37	0.48607823
38	0.55777156
39	0.5033178
40	0.4050666
41	0.47491375
42	0.5195077
43	0.49918777
44	0.5098307
45	0.49281707
46	0.38342208
47	0.54153585
48	0.48324868
49	0.46547434
50	0.47847116
51	0.48159203
52	0.4609341
53	0.4347619
54	0.50373846
55	0.43346474
56	0.5029331
57	0.5115945
58	0.48165452
59	0.44872984
60	0.48489234
61	0.5514591
62	0.47250342
63	0.5010655


==> data/edge_15.txt <==
index	edge
0	0.44615495
1	0.3880917
2	0.5014386
3	0.09384641
4	0.33013228
5	0.48307255
6	0.4619766
7	0.23731236
8	0.56717587
9	0.49203983
10	0.2307531
11	0.29203877
12	0.51524806
13	0.41922903
14	0.5449959
15	0.58663505
16	0.52669424
17	0.66711324
18	0.47423854
19	0.71396077
20	0.45116895
21	0.53319824
22	0.4102865
23	0.30758783
24	0.57530224
25	0.54945403
26	0.39777493
27	0.7141636
28	0.48608756
29	0.31645745
30	0.64205694
31	0.39152566
32	0.5863495
33	0.573458
34	0.346828
35	0.17552714
36	0.6032738
37	0.44250813
38	0.5128981
39	0.44376874
40	0.5544824
41	0.65980244
42	0.4807343
43	0.50883293
44	0.5872094
45	0.54082406
46	0.47378448
47	0.5452357
48	0.66166687
49	0.37758023
50	0.6220737
51	0.46424362
52	0.62336886
53	0.4972347
54	0.58702266
55	0.57104856
56	0.66978216
57	0.37085077
58	0.51369745
59	0.28563198
60	0.6580434
61	0.7087656
62	0.32604992
63	0.5982695


==> data/edge_16.txt <==
index	edge
0	0.026770925
1	0.9995848
2	0.6918832
3	0.9495354
4	0.007637249
5	0.9928979
6	0.9533344
7	0.18022889
8	0.96934134
9	0.9611944
10	0.61151934
11	0.17868695
12	0.95746166
13	0.9722981
14	0.13472015
15	0.8345681
16	0.93793434
17	0.00029321364
18	0.38319647
19	0.28432244
20	0.47488463
21	0.9688507
22	0.8506829
23	0.0024699245
24	0.95189786
25	0.029636938
26	0.9301732
27	0.87066984
28	0.85928965
29	0.41543835
30	0.00628058
31	0.65139234
32	0.95265913
33	0.95145917
34	0.98250926
35	0.022103418
36	0.60277545
37	0.9279133
38	0.8338525
39	0.71022385
40	0.8529517
41	0.8804954
42	0.8599687
43	0.9838948
44	0.10573902
45	0.9621413
46	0.98245436
47	0.029296026
48	0.002369806
49	0.0031971324
50	0.9813208
51	0.8882362
52	0.9950607
53	0.70810306
54	0.12643553
55	0.527277
56	0.9524101
57	0.5425375
58	0.015877211
59	0.7812921
60	0.9516677
61	0.9847814
62	0.028032212
63	0.85963994


==> data/edge_2.txt <==
index	edge
0	0.49852055
8	0.49208686
16	0.477027
24	0.50964516
32	0.4254314
40	0.55678046
48	0.4988445
56	0.5322972
64	0.51514685
72	0.47765678
80	0.5668235
88	0.5059405
96	0.5200077
104	0.53171206
112	0.5505258
120	0.5356294
128	0.5128381
136	0.5038054
144	0.4470263
152	0.43226755
160	0.5517573
168	0.5581626
176	0.5854593
184	0.5442108
192	0.5213412
200	0.5405068
208	0.54170567
216	0.28917
224	0.33963874
232	0.54927915
240	0.3711751
248	0.50716126
256	0.577753
264	0.58453894
272	0.55919594
280	0.37357774
288	0.53508055
296	0.49410188
304	0.55562574
312	0.37516284
320	0.40103146
328	0.4805834
336	0.52142376
344	0.57464623
352	0.45237565
360	0.55863076
368	0.50278395
376	0.48002255
384	0.5595334
392	0.4800487
400	0.460128
408	0.47920066
416	0.51681715
424	0.4478149
432	0.5830186
440	0.50726116
448	0.5720452
456	0.50485724
464	0.44126177
472	0.50829893
480	0.35618022
488	0.51120484
496	0.55637324
504	0.48636097


==> data/edge_3.txt <==
index	edge
0	0.4896172
8	0.57773894
16	0.5134674
24	0.5472944
32	0.6010941
40	0.54891425
48	0.57793945
56	0.57723
64	0.50000453
72	0.5683871
80	0.4646963
88	0.5928915
96	0.47252086
104	0.59238905
112	0.6090237
120	0.5740547
128	0.5945539
136	0.5241592
144	0.4958286
152	0.52676195
160	0.5898916
168	0.6099546
176	0.4745141
184	0.59061295
192	0.59260434
200	0.49788344
208	0.5793202
216	0.5353015
224	0.45192683
232	0.60502756
240	0.43926558
248	0.49256584
256	0.6152371
264	0.5693032
272	0.55656266
280	0.4637743
288	0.48467833
296	0.49207383
304	0.53438
312	0.47277227
320	0.44236436
328	0.48524705
336	0.57733035
344	0.51709634
352	0.49663004
360	0.4921428
368	0.45820948
376	0.49058768
384	0.6215887
392	0.54581994
400	0.48775542
408	0.53890175
416	0.5649857
424	0.47769022
432	0.4582175
440	0.64060897
448	0.58472604
456	0.485796
464	0.4501644
472	0.6291652
480	0.48771396
488	0.49317107
496	0.5473173
504	0.5467227


==> data/edge_4.txt <==
index	edge
0	0.35749474
16	0.24488385
32	0.46236953
48	0.434364
64	0.33103505
80	0.4313582
96	0.4055616
112	0.2589465
128	0.3002028
144	0.43718177
160	0.2536733
176	0.39346927
192	0.39036572
208	0.25738966
224	0.37013882
240	0.4749832
256	0.5019021
272	0.4368512
288	0.42644048
304	0.34411642
320	0.4123708
336	0.25328365
352	0.44126722
368	0.44196436
384	0.3476786
400	0.3268341
416	0.4884994
432	0.39446166
448	0.4503216
464	0.41999927
480	0.3323035
496	0.31457564
512	0.30215102
528	0.32273483
544	0.3632961
560	0.49309424
576	0.44354463
592	0.45151976
608	0.40338674
624	0.41333944
640	0.3193249
656	0.27744848
672	0.3304933
688	0.48046884
704	0.4045913
720	0.42809504
736	0.42132604
752	0.39935416
768	0.43103296
784	0.27771014
800	0.35442212
816	0.43456832
832	0.321438
848	0.3108981
864	0.21919034
880	0.38666874
896	0.42404604
912	0.42040226
928	0.28636047
944	0.47515512
960	0.38439515
976	0.19430354
992	0.3198695
1008	0.46186477


==> data/edge_5.txt <==
index	edge
0	0.55190307
16	0.47846
32	0.6241676
48	0.44317937
64	0.37730497
80	0.4192439
96	0.41289926
112	0.5976099
128	0.6097541
144	0.7423324
160	0.30052137
176	0.3497312
192	0.48264933
208	0.5021088
224	0.510539
240	0.7047307
256	0.6836117
272	0.45168516
288	0.2533256
304	0.57870215
320	0.626804
336	0.46636596
352	0.4755785
368	0.29867455
384	0.46411762
400	0.46627063
416	0.61650294
432	0.5860133
448	0.36736163
464	0.51685536
480	0.46805894
496	0.2532822
512	0.37920025
528	0.090830706
544	0.6126379
560	0.47181898
576	0.20693985
592	0.47119406
608	0.61300766
624	0.49218953
640	0.4509534
656	0.40855888
672	0.48270652
688	0.6605975
704	0.42993292
720	0.2960986
736	0.5750629
752	0.3827835
768	0.43449065
784	0.4198765
800	0.57064503
816	0.6109741
832	0.2867991
848	0.46915698
864	0.5714808
880	0.5155724
896	0.45020634
912	0.5421946
928	0.53158617
944	0.6262907
960	0.5079244
976	0.49147004
992	0.49874648
1008	0.65741503


==> data/edge_6.txt <==
index	edge
0	0.6701733
32	0.53159237
64	0.6926217
96	0.585591
128	0.6688926
160	0.6717143
192	0.43269634
224	0.4587112
256	0.5421597
288	0.6170989
320	0.6964419
352	0.29617742
384	0.34780246
416	0.6178803
448	0.65550417
480	0.66901803
512	0.45544016
544	0.67828053
576	0.33406955
608	0.6034218
640	0.6370852
672	0.36644164
704	0.6973149
736	0.63014495
768	0.6559238
800	0.6203384
832	0.43239638
864	0.44230342
896	0.6630309
928	0.65151674
960	0.57252145
992	0.31329483
1024	0.6243676
1056	0.66040623
1088	0.6506319
1120	0.630007
1152	0.3437169
1184	0.54108196
1216	0.28053036
1248	0.6222992
1280	0.66566885
1312	0.317592
1344	0.38082123
1376	0.6539889
1408	0.6683776
1440	0.25861713
1472	0.48166788
1504	0.46861318
1536	0.32548672
1568	0.51318
1600	0.3748682
1632	0.6475881
1664	0.6126369
1696	0.55277073
1728	0.6203435
1760	0.31661153
1792	0.32466206
1824	0.60103065
1856	0.23732924
1888	0.6786081
1920	0.6795179
1952	0.4410979
1984	0.64162385
2016	0.6813437


==> data/edge_7.txt <==
index	edge
0	0.96608865
32	0.9655912
64	0.9263013
96	0.96434486
128	0.9290773
160	0.9559982
192	0.95503265
224	0.94651586
256	0.96597636
288	0.89751077
320	0.95093435
352	0.83987445
384	0.79895025
416	0.9604027
448	0.9596655
480	0.9510382
512	0.97143215
544	0.96118724
576	0.3386711
608	0.9374978
640	0.9637957
672	0.5583348
704	0.9530326
736	0.9649561
768	0.9521554
800	0.9697664
832	0.9706254
864	0.96362895
896	0.95404017
928	0.89770126
960	0.9613286
992	0.9653992
1024	0.95956624
1056	0.90731186
1088	0.96657735
1120	0.95422256
1152	0.94819176
1184	0.9686933
1216	0.8639009
1248	0.9448473
1280	0.9511862
1312	0.78275084
1344	0.37818336
1376	0.91885716
1408	0.93576086
1440	0.638316
1472	0.9633569
1504	0.96030354
1536	0.8433689
1568	0.8676436
1600	0.85589516
1632	0.9648344
1664	0.9601558
1696	0.7463977
1728	0.95780414
1760	0.6206745
1792	0.5728112
1824	0.9448146
1856	0.95439744
1888	0.966089
1920	0.95800394
1952	0.8570831
1984	0.96563023
2016	0.9305771


==> data/edge_8.txt <==
index	edge
0	0.45778957
1	0.3887
2	0.5282173
3	0.57883793
4	0.6530943
5	0.6734353
6	0.5474935
7	0.68920845
8	0.46089262
9	0.50141776
10	0.5822599
11	0.4572198


==> data/edge_9.txt <==
index	edge
0	0.39605367
1	0.55439997
2	0.44610944
3	0.5635031
4	0.52029335
5	0.4586115
6	0.4390516
7	0.53287905
8	0.3106978
9	0.47141883
10	0.67336005
11	0.5063951
12	0.422345
13	0.6141239
14	0.49963382
15	0.57636726
16	0.60195553
17	0.39856076
18	0.57304806
19	0.5503024
20	0.38336602
21	0.3926672
22	0.40946564
23	0.30442908
24	0.44229126
25	0.4702857
26	0.5188312
27	0.4247249
28	0.461643
29	0.41360748
30	0.5889677
31	0.35388166
32	0.51071274
33	0.46443236
34	0.6423587
35	0.520876
36	0.50645477
37	0.6531582
38	0.48735836
39	0.5890064
40	0.55429804
41	0.6866587
42	0.5592245
43	0.46697402
44	0.66391003
45	0.6102071
46	0.5206429
47	0.2769849
48	0.48162183
49	0.5030979
50	0.66473216
51	0.66673875
52	0.52666223
53	0.5590738
54	0.6025257
55	0.42671597
56	0.4802326
57	0.5048111
58	0.52221495
59	0.41799587
60	0.47619164
61	0.6244384
62	0.5015409
63	0.49728745


==> data/human_parts_0.txt <==
index	human_parts
0	0.5440116
4	0.58787465
8	0.49649906
12	0.5194669
16	0.4835149
20	0.49328217
24	0.54185396
28	0.53287446
32	0.4957404
36	0.5867539
40	0.46434373
44	0.5644448
48	0.6496442
52	0.5593457
56	0.56035835
60	0.5741928
64	0.4973631
68	0.3375312
72	0.50375134
76	0.57829756
80	0.46780425
84	0.45952955
88	0.3252612
92	0.5482227
96	0.38256136
100	0.50227755
104	0.48251393
108	0.5261186
112	0.45318878
116	0.50651413
120	0.60672736
124	0.4740089
128	0.46627754
132	0.6109968
136	0.4641103
140	0.3858289
144	0.36915958
148	0.4148723
152	0.5495048
156	0.4309206
160	0.52143884
164	0.49976492
168	0.46580273
172	0.45147756
176	0.5453155
180	0.54221976
184	0.58782154
188	0.5142683
192	0.53260607
196	0.520234
200	0.5009667
204	0.41297933
208	0.55916035
212	0.5243608
216	0.51156217
220	0.47826394
224	0.34062293
228	0.28911313
232	0.540571
236	0.5059992
240	0.55505556
244	0.52400434
248	0.56095535
252	0.52998644


==> data/human_parts_1.txt <==
index	human_parts
0	0.48510408
4	0.47535443
8	0.23773865
12	0.5457932
16	0.58285314
20	0.6715438
24	0.6437686
28	0.47052872
32	0.65210336
36	0.50848895
40	0.47708592
44	0.4863755
48	0.5066626
52	0.53404105
56	0.42144182
60	0.54793
64	0.5203897
68	0.4732291
72	0.6363531
76	0.48443556
80	0.4744076
84	0.24664569
88	0.460976
92	0.51168174
96	0.31971118
100	0.6213432
104	0.6348242
108	0.6005561
112	0.59933275
116	0.37355104
120	0.5253239
124	0.46010566
128	0.5804914
132	0.50476557
136	0.37984002
140	0.4175426
144	0.47423366
148	0.43089473
152	0.62151843
156	0.10962819
160	0.46990818
164	0.541776
168	0.46321735
172	0.4270954
176	0.48174706
180	0.41917282
184	0.4321992
188	0.45707595
192	0.42207175
196	0.6920846
200	0.45816538
204	0.45569938
208	0.43148357
212	0.6124485
216	0.6516191
220	0.46462116
224	0.4322626
228	0.2683559
232	0.59208995
236	0.47813046
240	0.6309401
244	0.18956374
248	0.47707912
252	0.24478205


==> data/human_parts_10.txt <==
index	human_parts
0	0.467936
1	0.410195
2	0.58793926
3	0.5558087
4	0.40874013
5	0.53861576
6	0.6045271
7	0.36944178
8	0.4848082
9	0.4481188
10	0.60499805
11	0.40578747
12	0.51860404
13	0.4706763
14	0.49180028
15	0.5379482
16	0.37917736
17	0.37361723
18	0.61486083
19	0.55759186
20	0.7381022
21	0.47179106
22	0.27492347
23	0.42269474
24	0.67670447
25	0.39680204
26	0.63174796
27	0.6301653
28	0.35524148
29	0.511568
30	0.4498763
31	0.5009998
32	0.41580155
33	0.40064627
34	0.5586773
35	0.576687
36	0.41022113
37	0.3979687
38	0.4585305
39	0.57711184
40	0.537222
41	0.4655773
42	0.49381432
43	0.6316047
44	0.49345273
45	0.45468155
46	0.4413549
47	0.49687305
48	0.49889374
49	0.40050608
50	0.39615375
51	0.5800918
52	0.56095475
53	0.34175602
54	0.55570096
55	0.63185906
56	0.43201137
57	0.5066915
58	0.47998452
59	0.4872147
60	0.54898447
61	0.39062694
62	0.51975876
63	0.5399292


==> data/human_parts_11.txt <==
index	human_parts
0	0.6997601
1	0.4323344
2	0.4036982
3	0.5596695
4	0.28011584
5	0.54564387
6	0.51918405
7	0.39817858
8	0.63680506
9	0.42708483
10	0.44756743
11	0.39096123
12	0.7240574
13	0.62699413
14	0.45544997
15	0.4588768
16	0.5450372
17	0.4528779
18	0.42174494
19	0.55125713
20	0.44504997
21	0.51302594
22	0.35152233
23	0.5384325
24	0.5927359
25	0.38284445
26	0.6587386
27	0.28241196
28	0.54796815
29	0.3034797
30	0.4737396
31	0.6455083
32	0.6396278
33	0.5186491
34	0.49802408
35	0.5548404
36	0.7365781
37	0.51591146
38	0.5570142
39	0.55548614
40	0.6868013
41	0.5174794
42	0.5799556
43	0.5432293
44	0.38337892
45	0.6075036
46	0.44123745
47	0.36101288
48	0.40812588
49	0.47158182
50	0.39948288
51	0.4741268
52	0.6747133
53	0.33512244
54	0.51868135
55	0.5363256
56	0.39505827
57	0.44467267
58	0.521728
59	0.4101463
60	0.3667822
61	0.5078792
62	0.5875105
63	0.460153


==> data/human_parts_12.txt <==
index	human_parts
0	0.4191588
1	0.4658633
2	0.4704314
3	0.45030802
4	0.4700321
5	0.51294994
6	0.5921553
7	0.47182742
8	0.47928554
9	0.5398374
10	0.6230385
11	0.52725285
12	0.53864855
13	0.5802197
14	0.5112543
15	0.52657455
16	0.5411103
17	0.4484614
18	0.49099827
19	0.42972153
20	0.5284676
21	0.50691265
22	0.49985993
23	0.48593616
24	0.49505565
25	0.53772724
26	0.5516941
27	0.46617493
28	0.5733747
29	0.4834892
30	0.49435514
31	0.47899485
32	0.4412381
33	0.5622628
34	0.44620082
35	0.4586855
36	0.48974523
37	0.48706472
38	0.47527084
39	0.47613287
40	0.4854586
41	0.48616993
42	0.47779137
43	0.57131433
44	0.5354667
45	0.5210307
46	0.4458472
47	0.47462222
48	0.4786474
49	0.54281765
50	0.5013451
51	0.46943638
52	0.51189816
53	0.4363538
54	0.59293777
55	0.49203065
56	0.5399993
57	0.44175717
58	0.5086748
59	0.57302177
60	0.5753963
61	0.45443803
62	0.4596816
63	0.47128755


==> data/human_parts_13.txt <==
index	human_parts
0	0.4422393
1	0.6127653
2	0.49269548
3	0.43678692
4	0.5523939
5	0.59178174
6	0.6787031
7	0.6143067
8	0.534875
9	0.5163372
10	0.42891094
11	0.56718963
12	0.5034731
13	0.6096904
14	0.37219515
15	0.3907348
16	0.5598825
17	0.34013864
18	0.36767
19	0.43991423
20	0.5074415
21	0.4822212
22	0.5637482
23	0.5615265
24	0.43098876
25	0.60139006
26	0.53769445
27	0.588587
28	0.52402365
29	0.5130227
30	0.3910834
31	0.49340507
32	0.5868048
33	0.39292565
34	0.57931906
35	0.40392348
36	0.5820687
37	0.5698747
38	0.6668484
39	0.4883309
40	0.39472315
41	0.51004905
42	0.55549556
43	0.6576866
44	0.5532987
45	0.52163076
46	0.5564652
47	0.35482952
48	0.54007
49	0.4109747
50	0.5439428
51	0.45122707
52	0.542807
53	0.4372314
54	0.45550764
55	0.4789547
56	0.49781093
57	0.58258826
58	0.5362804
59	0.5373557
60	0.38778332
61	0.46473777
62	0.39825356
63	0.4001295


==> data/human_parts_14.txt <==
index	human_parts
0	0.5633161
1	0.3968648
2	0.37025324
3	0.52117985
4	0.59656775
5	0.65663576
6	0.56181717
7	0.38477385
8	0.6001652
9	0.4635746
10	0.3618223
11	0.5868009
12	0.59915435
13	0.5510674
14	0.42508382
15	0.5976757
16	0.43053445
17	0.43754262
18	0.543101
19	0.45638916
20	0.48086873
21	0.4531165
22	0.39723325
23	0.5397768
24	0.43895096
25	0.57292074
26	0.44889203
27	0.52979827
28	0.6519854
29	0.62156534
30	0.36511132
31	0.55662453
32	0.3738762
33	0.44331452
34	0.6745705
35	0.5315149
36	0.45503572
37	0.42401752
38	0.6925767
39	0.34467387
40	0.62871224
41	0.5218367
42	0.37889874
43	0.6268614
44	0.48462072
45	0.3191475
46	0.54845446
47	0.61196613
48	0.45357034
49	0.599955
50	0.6005838
51	0.6261292
52	0.3299033
53	0.55117357
54	0.3642874
55	0.45612377
56	0.47075605
57	0.5483917
58	0.3489291
59	0.4064691
60	0.5092956
61	0.54716825
62	0.35598785
63	0.60642195


==> data/human_parts_15.txt <==
index	human_parts
0	0.49876428
1	0.52443516
2	0.42982423
3	0.54882693
4	0.60367405
5	0.5330585
6	0.53441685
7	0.3804467
8	0.5195766
9	0.5868
10	0.5389399
11	0.5122424
12	0.48049137
13	0.49320328
14	0.49335313
15	0.41404384
16	0.54322207
17	0.44953558
18	0.56262136
19	0.4718088
20	0.43646258
21	0.52854985
22	0.46210828
23	0.4859899
24	0.46554068
25	0.5078118
26	0.4884615
27	0.494245
28	0.51368815
29	0.49664664
30	0.5144064
31	0.55922526
32	0.45129025
33	0.48334444
34	0.4533753
35	0.62034374
36	0.4766378
37	0.47026452
38	0.48260063
39	0.5199043
40	0.4816314
41	0.5622554
42	0.46386254
43	0.5508831
44	0.4983624
45	0.41684404
46	0.54065645
47	0.43843934
48	0.43527994
49	0.5395084
50	0.49952173
51	0.56964576
52	0.4830473
53	0.44641408
54	0.5690959
55	0.48114923
56	0.5286189
57	0.5493325
58	0.48034796
59	0.6097631
60	0.5499021
61	0.46275926
62	0.5861543
63	0.51727957


==> data/human_parts_16.txt <==
index	human_parts
0	0.77301955
1	0.6508911
2	0.29726377
3	0.22686929
4	0.48381683
5	0.29515487
6	0.060829353
7	0.85806215
8	0.8126538
9	0.70682144
10	0.7790109
11	0.9382851
12	0.7408282
13	0.81085116
14	0.07577533
15	0.77637434
16	0.17340986
17	0.92171615
18	0.14749222
19	0.63695407
20	0.6988458
21	0.11342817
22	0.97376335
23	0.8082328
24	0.81398183
25	0.5415176
26	0.5617945
27	0.83249056
28	0.2817584
29	0.23408389
30	0.90178096
31	0.68027496
32	0.65396196
33	0.9347366
34	0.1697424
35	0.46089625
36	0.12643294
37	0.22589694
38	0.8628211
39	0.30366772
40	0.5057504
41	0.63074833
42	0.2118342
43	0.85473233
44	0.84511626
45	0.6687934
46	0.7520978
47	0.66918457
48	0.66566044
49	0.16635436
50	0.41421878
51	0.6983689
52	0.03079705
53	0.76535004
54	0.11046552
55	0.12303207
56	0.28965172
57	0.7784048
58	0.73470855
59	0.7879901
60	0.12281429
61	0.8757954
62	0.20454833
63	0.18411557


==> data/human_parts_2.txt <==
index	human_parts
0	0.5145463
8	0.49791205
16	0.48338887
24	0.5160754
32	0.43238804
40	0.5718609
48	0.49850598
56	0.5214638
64	0.5251415
72	0.4739412
80	0.5524991
88	0.5160013
96	0.51642865
104	0.5377452
112	0.56079787
120	0.54306734
128	0.5268325
136	0.49594337
144	0.44983408
152	0.45398718
160	0.55618113
168	0.5481502
176	0.60220146
184	0.5701133
192	0.50896996
200	0.5292286
208	0.5488022
216	0.2889659
224	0.35617906
232	0.55090684
240	0.3732555
248	0.5161499
256	0.56564105
264	0.5752004
272	0.55148315
280	0.39367932
288	0.5418722
296	0.49861106
304	0.5589436
312	0.4048234
320	0.3801331
328	0.47493657
336	0.5192066
344	0.58398986
352	0.4286536
360	0.57891536
368	0.4952603
376	0.49567893
384	0.5852926
392	0.4760729
400	0.4596934
408	0.47192535
416	0.5065521
424	0.45916376
432	0.54861456
440	0.5348401
448	0.58242774
456	0.49712217
464	0.4376293
472	0.5100574
480	0.3450591
488	0.53809166
496	0.548008
504	0.4967842


==> data/human_parts_3.txt <==
index	human_parts
0	0.49287245
8	0.57679504
16	0.51166147
24	0.58259344
32	0.625494
40	0.5594116
48	0.589713
56	0.59098136
64	0.49304444
72	0.571396
80	0.46104115
88	0.621585
96	0.4705383
104	0.62121785
112	0.6238157
120	0.5933648
128	0.59260905
136	0.5552813
144	0.49344006
152	0.55046827
160	0.606059
168	0.61338353
176	0.46662453
184	0.58854127
192	0.60220265
200	0.4936028
208	0.5900521
216	0.547311
224	0.43349615
232	0.63741744
240	0.4291766
248	0.4847111
256	0.6423266
264	0.5995585
272	0.5763442
280	0.45390996
288	0.47755086
296	0.53358215
304	0.53984076
312	0.50692916
320	0.44574782
328	0.4851158
336	0.6052452
344	0.52351755
352	0.50361395
360	0.48793194
368	0.4439295
376	0.48491064
384	0.6422435
392	0.5499593
400	0.5000125
408	0.54921997
416	0.5855451
424	0.469394
432	0.46000674
440	0.63315547
448	0.60700625
456	0.4870909
464	0.44129407
472	0.6212342
480	0.49538854
488	0.49151313
496	0.5519372
504	0.5579305


==> data/human_parts_4.txt <==
index	human_parts
0	0.419729
16	0.27879775
32	0.4948223
48	0.47072536
64	0.35004926
80	0.43324465
96	0.42901617
112	0.3805803
128	0.34642988
144	0.47426903
160	0.35576418
176	0.3898293
192	0.40557238
208	0.36251858
224	0.41793016
240	0.50921017
256	0.47970724
272	0.44418958
288	0.4371077
304	0.3782879
320	0.41790405
336	0.2906993
352	0.44042784
368	0.44177106
384	0.3846649
400	0.48278427
416	0.5440453
432	0.41259244
448	0.4532102
464	0.44941106
480	0.40769917
496	0.3114105
512	0.34166604
528	0.34561464
544	0.4273514
560	0.45768908
576	0.4290072
592	0.45257676
608	0.42208183
624	0.45224297
640	0.37687388
656	0.25614506
672	0.34683052
688	0.49398232
704	0.42827532
720	0.4934661
736	0.47261712
752	0.43104184
768	0.46696356
784	0.26248777
800	0.38773653
816	0.39617738
832	0.3437294
848	0.3718236
864	0.2740801
880	0.4366983
896	0.4526221
912	0.39711678
928	0.3528549
944	0.4305268
960	0.41244796
976	0.24753931
992	0.32446212
1008	0.46192223


==> data/human_parts_5.txt <==
index	human_parts
0	0.54948956
16	0.4953406
32	0.6172712
48	0.43014097
64	0.40345603
80	0.4170392
96	0.3331666
112	0.54940104
128	0.56586516
144	0.7461147
160	0.37451255
176	0.42478555
192	0.51575184
208	0.49029025
224	0.47338557
240	0.6990781
256	0.6754076
272	0.38381067
288	0.22316909
304	0.5717981
320	0.5940585
336	0.4452634
352	0.42180604
368	0.36506218
384	0.46086997
400	0.47306785
416	0.628759
432	0.58179396
448	0.45162773
464	0.55238074
480	0.47186753
496	0.23451537
512	0.36220482
528	0.082382716
544	0.60230064
560	0.49526936
576	0.25511938
592	0.47284567
608	0.6187383
624	0.49334055
640	0.4553965
656	0.32896528
672	0.48118937
688	0.6831855
704	0.451795
720	0.25691867
736	0.5445144
752	0.36312306
768	0.43119314
784	0.45068723
800	0.5903425
816	0.6100212
832	0.36740097
848	0.46552172
864	0.56297356
880	0.54500926
896	0.59127384
912	0.5402932
928	0.58728117
944	0.60843545
960	0.46837693
976	0.543753
992	0.49319372
1008	0.66745806


==> data/human_parts_6.txt <==
index	human_parts
0	0.6294085
32	0.5035569
64	0.6583507
96	0.5784405
128	0.6928905
160	0.6013315
192	0.3670208
224	0.48663703
256	0.51380026
288	0.62261456
320	0.6757966
352	0.39250278
384	0.4462736
416	0.58440065
448	0.67611265
480	0.61727506
512	0.54663867
544	0.6552287
576	0.31027004
608	0.54927766
640	0.64063174
672	0.38071245
704	0.67162037
736	0.62897295
768	0.67491317
800	0.5817705
832	0.44102606
864	0.44051346
896	0.5918734
928	0.6268226
960	0.5289002
992	0.3349896
1024	0.6182938
1056	0.636385
1088	0.62841105
1120	0.61980313
1152	0.39251164
1184	0.60950005
1216	0.32208276
1248	0.6111782
1280	0.66495925
1312	0.29179695
1344	0.4300029
1376	0.65000886
1408	0.6890863
1440	0.2790082
1472	0.53123623
1504	0.54900765
1536	0.32586265
1568	0.54969454
1600	0.4026528
1632	0.58448815
1664	0.56455404
1696	0.48173067
1728	0.6384936
1760	0.44336227
1792	0.4135791
1824	0.6113627
1856	0.3542202
1888	0.6495436
1920	0.63562316
1952	0.4588186
1984	0.6689706
2016	0.68864226


==> data/human_parts_7.txt <==
index	human_parts
0	0.9637578
32	0.96712023
64	0.9331981
96	0.9701804
128	0.8204479
160	0.9588313
192	0.96373004
224	0.9480497
256	0.9701521
288	0.9060309
320	0.9496099
352	0.8325205
384	0.9230565
416	0.96122706
448	0.9593236
480	0.9525191
512	0.97370833
544	0.9593304
576	0.20605035
608	0.9581626
640	0.9709991
672	0.5718405
704	0.9584089
736	0.9696846
768	0.9555718
800	0.9724279
832	0.9723572
864	0.9645067
896	0.9559713
928	0.9066634
960	0.96400875
992	0.9721956
1024	0.9615238
1056	0.9169626
1088	0.9673787
1120	0.9541645
1152	0.9519384
1184	0.9699858
1216	0.91311705
1248	0.9495145
1280	0.9550012
1312	0.3608748
1344	0.4249102
1376	0.9234948
1408	0.946101
1440	0.76982105
1472	0.96482986
1504	0.9647091
1536	0.8607736
1568	0.8776928
1600	0.8747127
1632	0.9645785
1664	0.96318716
1696	0.7646381
1728	0.96075666
1760	0.4988547
1792	0.3552819
1824	0.9504015
1856	0.958424
1888	0.9674578
1920	0.95885336
1952	0.9163567
1984	0.9703351
2016	0.93794096


==> data/human_parts_8.txt <==
index	human_parts
0	0.55128807
1	0.5600241
2	0.4658689
3	0.49710506
4	0.54280895
5	0.51374656
6	0.604317
7	0.5189186
8	0.47149462
9	0.5836335
10	0.4392368
11	0.4876868


==> data/human_parts_9.txt <==
index	human_parts
0	0.46458453
1	0.53388333
2	0.49827537
3	0.4831017
4	0.6141612
5	0.6394772
6	0.59545803
7	0.49577147
8	0.38352105
9	0.5642573
10	0.41867694
11	0.4452824
12	0.4846527
13	0.5940636
14	0.5504177
15	0.43081346
16	0.46109328
17	0.5065337
18	0.54437727
19	0.4329176
20	0.4281442
21	0.5306239
22	0.45623037
23	0.44847232
24	0.48359498
25	0.5555257
26	0.42765194
27	0.53404254
28	0.32213092
29	0.6553726
30	0.46221286
31	0.5533353
32	0.583871
33	0.29829657
34	0.5314016
35	0.47068393
36	0.5739568
37	0.37641007
38	0.52279615
39	0.45082593
40	0.5090201
41	0.5786071
42	0.46863392
43	0.547821
44	0.6283139
45	0.5799331
46	0.44877994
47	0.48530135
48	0.5901785
49	0.36513448
50	0.52709603
51	0.39152685
52	0.5909739
53	0.41243282
54	0.74448156
55	0.5351753
56	0.3838774
57	0.53476
58	0.5496141
59	0.4039785
60	0.60510045
61	0.43147564
62	0.57965434
63	0.5966217


==> data/normals_0.txt <==
index	normals
0	0.5243413
4	0.52392125
8	0.49662095
12	0.5117996
16	0.48232833
20	0.4929486
24	0.53462243
28	0.5244324
32	0.49597105
36	0.5932411
40	0.45293072
44	0.56921893
48	0.63856685
52	0.52748495
56	0.5806644
60	0.5620148
64	0.47681597
68	0.35292566
72	0.50433713
76	0.61365706
80	0.48954475
84	0.46859208
88	0.32681033
92	0.55245304
96	0.41189167
100	0.49004465
104	0.48391855
108	0.5296758
112	0.45445237
116	0.52458894
120	0.589434
124	0.47578114
128	0.46665648
132	0.65947104
136	0.47732335
140	0.37346634
144	0.3641305
148	0.4038638
152	0.5538689
156	0.45463908
160	0.49870062
164	0.499369
168	0.47674587
172	0.4563625
176	0.514497
180	0.51869684
184	0.574731
188	0.51875544
192	0.5204311
196	0.49827668
200	0.5161547
204	0.45056897
208	0.57015437
212	0.52537197
216	0.51033586
220	0.47040114
224	0.3059503
228	0.3250706
232	0.5346017
236	0.5176624
240	0.54694194
244	0.52902365
248	0.581702
252	0.54416645


==> data/normals_1.txt <==
index	normals
0	0.4892088
4	0.47860074
8	0.242937
12	0.5352316
16	0.5425696
20	0.64160985
24	0.6882907
28	0.511827
32	0.64695716
36	0.5102155
40	0.42930838
44	0.49545944
48	0.48484603
52	0.5494321
56	0.42989856
60	0.5289034
64	0.51718605
68	0.48887855
72	0.6606233
76	0.4490485
80	0.4741284
84	0.32996127
88	0.46039784
92	0.49502477
96	0.3459705
100	0.63936585
104	0.6215658
108	0.6061939
112	0.5873027
116	0.4165777
120	0.56537086
124	0.44126233
128	0.59261477
132	0.56757003
136	0.37824196
140	0.41813615
144	0.4676265
148	0.43601343
152	0.6168587
156	0.09805318
160	0.45586023
164	0.45230165
168	0.47600666
172	0.42913902
176	0.47352824
180	0.41599324
184	0.40580207
188	0.45469803
192	0.41638485
196	0.63300776
200	0.44048086
204	0.45395932
208	0.46657547
212	0.58964187
216	0.6906321
220	0.48617923
224	0.4362035
228	0.31781292
232	0.5915554
236	0.51636875
240	0.65113246
244	0.1758714
248	0.4849436
252	0.18144934


==> data/normals_10.txt <==
index	normals
0	0.4357365
1	0.5045431
2	0.41863897
3	0.5597753
4	0.48014596
5	0.55332685
6	0.47047588
7	0.5402632
8	0.47119033
9	0.36038858
10	0.4087558
11	0.40025035
12	0.50552785
13	0.48959547
14	0.5832892
15	0.41877735
16	0.40828246
17	0.51309234
18	0.40010822
19	0.51160973
20	0.46161044
21	0.33843234
22	0.5431518
23	0.51582015
24	0.3838542
25	0.5682885
26	0.48696655
27	0.6127332
28	0.5475752
29	0.51319516
30	0.5289545
31	0.63133615
32	0.5262561
33	0.51532245
34	0.49441147
35	0.5991232
36	0.6817439
37	0.55492663
38	0.52070844
39	0.5917258
40	0.5835505
41	0.4680909
42	0.40391386
43	0.42625633
44	0.5675689
45	0.58387053
46	0.30334213
47	0.5283101
48	0.50595486
49	0.5167453
50	0.4400519
51	0.37312725
52	0.5436087
53	0.43659532
54	0.4856234
55	0.567571
56	0.5252683
57	0.6335994
58	0.4666767
59	0.4839821
60	0.44141108
61	0.53491086
62	0.5707587
63	0.64293694


==> data/normals_11.txt <==
index	normals
0	0.3904322
1	0.49068892
2	0.38415283
3	0.55675066
4	0.3665002
5	0.5863798
6	0.62443453
7	0.48494732
8	0.43523425
9	0.49541867
10	0.48853242
11	0.30263406
12	0.36641523
13	0.5580926
14	0.36115992
15	0.19592585
16	0.3157787
17	0.41850626
18	0.5973358
19	0.29305974
20	0.5998886
21	0.43163842
22	0.5363712
23	0.5991525
24	0.70769274
25	0.41770035
26	0.46225762
27	0.3381388
28	0.5157256
29	0.45881215
30	0.35811424
31	0.62204987
32	0.48813093
33	0.35194555
34	0.554418
35	0.5472119
36	0.49675837
37	0.47938377
38	0.3638608
39	0.49810922
40	0.65369916
41	0.62189734
42	0.6356851
43	0.3291149
44	0.57870257
45	0.42847544
46	0.6716379
47	0.63529164
48	0.49246788
49	0.3258165
50	0.2769077
51	0.45960313
52	0.27286264
53	0.45367897
54	0.6737
55	0.35808468
56	0.42291823
57	0.36596972
58	0.35353774
59	0.43610615
60	0.36314622
61	0.41360947
62	0.6774384
63	0.62575233


==> data/normals_12.txt <==
index	normals
0	0.20530988
1	0.48579925
2	0.70035195
3	0.7198715
4	0.75733596
5	0.528676
6	0.36830875
7	0.2956938
8	0.29503164
9	0.37791136
10	0.363583
11	0.5900137
12	0.57857335
13	0.59226006
14	0.614134
15	0.7877676
16	0.514818
17	0.2629861
18	0.63390744
19	0.7459899
20	0.5075813
21	0.81657517
22	0.4159754
23	0.27739003
24	0.7219995
25	0.6862971
26	0.70894146
27	0.4125343
28	0.48587146
29	0.70177156
30	0.30009776
31	0.19706729
32	0.5611694
33	0.23715802
34	0.39609656
35	0.699425
36	0.3532953
37	0.5179483
38	0.58616614
39	0.36880177
40	0.32317567
41	0.3494459
42	0.321586
43	0.2675243
44	0.3348547
45	0.3907359
46	0.43971992
47	0.85235023
48	0.3239811
49	0.43690807
50	0.24530768
51	0.8252101
52	0.39824426
53	0.33818597
54	0.45427027
55	0.40592685
56	0.6094813
57	0.7011868
58	0.22526397
59	0.27504352
60	0.4688345
61	0.4420357
62	0.48955637
63	0.5433117


==> data/normals_13.txt <==
index	normals
0	0.4520214
1	0.5202544
2	0.47296286
3	0.5094414
4	0.52030003
5	0.47143877
6	0.5180777
7	0.46580613
8	0.5410983
9	0.49827948
10	0.45714957
11	0.47351453
12	0.48495018
13	0.516771
14	0.44192824
15	0.5054168
16	0.48492572
17	0.47928312
18	0.47337303
19	0.52649593
20	0.46485662
21	0.5152616
22	0.47372055
23	0.49100894
24	0.48077577
25	0.49734646
26	0.47189367
27	0.4957679
28	0.4975358
29	0.50486803
30	0.49369407
31	0.50036013
32	0.4823976
33	0.53199756
34	0.4950396
35	0.5201573
36	0.49402136
37	0.5224237
38	0.49172872
39	0.4817897
40	0.49197897
41	0.5253061
42	0.52459097
43	0.48972812
44	0.52293414
45	0.4962386
46	0.47765544
47	0.45233998
48	0.5147198
49	0.52914405
50	0.5174745
51	0.47146016
52	0.5256324
53	0.5118843
54	0.48891062
55	0.49024236
56	0.45942605
57	0.512724
58	0.48488855
59	0.5246471
60	0.51139
61	0.5502532
62	0.46165454
63	0.4868377


==> data/normals_14.txt <==
index	normals
0	0.4961772
1	0.50400835
2	0.49699527
3	0.49747384
4	0.49814624
5	0.4932639
6	0.5013527
7	0.49789754
8	0.49510488
9	0.49696904
10	0.4955492
11	0.50857073
12	0.492178
13	0.494439
14	0.49221012
15	0.49795827
16	0.49685568
17	0.49369687
18	0.50051457
19	0.5035507
20	0.49872282
21	0.49363753
22	0.49738315
23	0.49701485
24	0.4971994
25	0.49590307
26	0.499631
27	0.49835104
28	0.49787107
29	0.49926394
30	0.49369705
31	0.4959804
32	0.50053245
33	0.49440014
34	0.50711554
35	0.49666795
36	0.4999774
37	0.49479032
38	0.4956648
39	0.49927536
40	0.49778745
41	0.49587244
42	0.4945443
43	0.49881637
44	0.49656162
45	0.49611667
46	0.49711043
47	0.49491483
48	0.49472585
49	0.4971743
50	0.49921367
51	0.5000584
52	0.4929492
53	0.50244504
54	0.4936966
55	0.5055002
56	0.5001038
57	0.49739778
58	0.4946179
59	0.49707344
60	0.4951056
61	0.49528122
62	0.49742445
63	0.49047378


==> data/normals_15.txt <==
index	normals
0	0.5769849
1	0.54760885
2	0.6689776
3	0.44012618
4	0.39819688
5	0.6337221
6	0.66898906
7	0.35016418
8	0.5165764
9	0.49009112
10	0.5611088
11	0.39910284
12	0.5393723
13	0.6583358
14	0.27039284
15	0.6918544
16	0.41566196
17	0.58996916
18	0.41592738
19	0.54000515
20	0.4498356
21	0.36900717
22	0.6388201
23	0.47071072
24	0.5294886
25	0.6545659
26	0.30459523
27	0.64662755
28	0.5038183
29	0.5709232
30	0.4155711
31	0.66968423
32	0.53310037
33	0.5739954
34	0.4828281
35	0.48258746
36	0.64781326
37	0.55549365
38	0.40260655
39	0.6521095
40	0.59939444
41	0.66998684
42	0.654455
43	0.49726048
44	0.4110289
45	0.3622287
46	0.38590345
47	0.5958026
48	0.5676155
49	0.46060237
50	0.5139908
51	0.35935584
52	0.5742505
53	0.391589
54	0.28971967
55	0.53923905
56	0.5518144
57	0.5846079
58	0.36690933
59	0.4504536
60	0.47195044
61	0.49748722
62	0.51161236
63	0.6812471


==> data/normals_16.txt <==
index	normals
0	0.69596225
1	0.73808235
2	0.6285072
3	0.43444917
4	0.22948797
5	0.5056571
6	0.19436789
7	0.20484771
8	0.71437055
9	0.3931101
10	0.54826224
11	0.7218332
12	0.2208049
13	0.46366534
14	0.4804471
15	0.36778972
16	0.46532497
17	0.37976986
18	0.79158956
19	0.44434866
20	0.7448081
21	0.4733507
22	0.6852358
23	0.6082511
24	0.51708084
25	0.25914115
26	0.43922698
27	0.6789317
28	0.39232612
29	0.34798113
30	0.3084168
31	0.52264285
32	0.21285978
33	0.65257746
34	0.5672181
35	0.44775623
36	0.5909609
37	0.6472614
38	0.48148838
39	0.47982234
40	0.60535187
41	0.7388605
42	0.7542057
43	0.37123662
44	0.5939319
45	0.50428027
46	0.63311493
47	0.46254197
48	0.48274142
49	0.68168956
50	0.8591877
51	0.4234901
52	0.57287824
53	0.46548307
54	0.2060116
55	0.4780371
56	0.3886373
57	0.5770062
58	0.21436876
59	0.8226288
60	0.6196672
61	0.3913102
62	0.75255483
63	0.27964702


==> data/normals_2.txt <==
index	normals
0	0.52497166
8	0.50183135
16	0.4529039
24	0.50767773
32	0.41086715
40	0.59924585
48	0.50086
56	0.5357276
64	0.5129897
72	0.47740927
80	0.54477125
88	0.5017274
96	0.55138
104	0.5276887
112	0.556737
120	0.5414496
128	0.51488006
136	0.51120573
144	0.43815103
152	0.42010313
160	0.57077426
168	0.55864507
176	0.587825
184	0.55047446
192	0.5162163
200	0.5621524
208	0.54081696
216	0.29616272
224	0.30932567
232	0.5973604
240	0.33042112
248	0.51359063
256	0.6273962
264	0.5901423
272	0.56638193
280	0.37089977
288	0.5414328
296	0.4983404
304	0.5656386
312	0.3442217
320	0.42525858
328	0.4774664
336	0.54984105
344	0.5774028
352	0.46443257
360	0.56447256
368	0.49425605
376	0.47151944
384	0.58760065
392	0.4791001
400	0.46109828
408	0.47024867
416	0.4982483
424	0.45491686
432	0.563917
440	0.5066497
448	0.5940925
456	0.49606743
464	0.43913853
472	0.57578516
480	0.37258318
488	0.5388767
496	0.5485145
504	0.51848096


==> data/normals_3.txt <==
index	normals
0	0.50186914
8	0.57950574
16	0.5102058
24	0.56139445
32	0.6011642
40	0.56893283
48	0.60579747
56	0.5989682
64	0.5092828
72	0.5699997
80	0.4653859
88	0.6660068
96	0.4745478
104	0.6092602
112	0.5701032
120	0.5855764
128	0.59451246
136	0.54269296
144	0.4921778
152	0.5474217
160	0.581811
168	0.6147592
176	0.47950742
184	0.5807502
192	0.5780008
200	0.50185084
208	0.61423683
216	0.53196114
224	0.430609
232	0.60211223
240	0.4542013
248	0.48208803
256	0.57191956
264	0.5758132
272	0.5549189
280	0.456551
288	0.48876357
296	0.45353085
304	0.5187023
312	0.5054919
320	0.447787
328	0.48694664
336	0.5843192
344	0.5201998
352	0.49552944
360	0.4807712
368	0.46221903
376	0.50485694
384	0.6157237
392	0.53631693
400	0.50126433
408	0.5450492
416	0.57292914
424	0.48827064
432	0.46169806
440	0.64968044
448	0.5590979
456	0.48686445
464	0.4497933
472	0.63590765
480	0.49122596
488	0.49374628
496	0.5646527
504	0.5351031


==> data/normals_4.txt <==
index	normals
0	0.37917334
16	0.3069531
32	0.5104319
48	0.4183536
64	0.3314216
80	0.44586232
96	0.43239868
112	0.45397136
128	0.34805945
144	0.44896302
160	0.29236
176	0.39371598
192	0.36445674
208	0.3568053
224	0.3639214
240	0.46485862
256	0.5158967
272	0.4937553
288	0.46325147
304	0.515666
320	0.43605986
336	0.3294019
352	0.44531965
368	0.4839079
384	0.4222583
400	0.37763044
416	0.522372
432	0.46853855
448	0.42637923
464	0.42078367
480	0.34729168
496	0.33319423
512	0.21889155
528	0.3766338
544	0.38708055
560	0.46829408
576	0.4121321
592	0.40240508
608	0.45330274
624	0.47415468
640	0.35218433
656	0.3640015
672	0.2868912
688	0.4821071
704	0.42636433
720	0.39970797
736	0.47952428
752	0.41794497
768	0.46730575
784	0.3330013
800	0.37751043
816	0.4113449
832	0.33466092
848	0.26891515
864	0.23207456
880	0.40900257
896	0.40294898
912	0.40649077
928	0.31912673
944	0.4870952
960	0.37876397
976	0.2098294
992	0.3715341
1008	0.54494023


==> data/normals_5.txt <==
index	normals
0	0.5357689
16	0.45346037
32	0.5722138
48	0.42938736
64	0.38178137
80	0.42890114
96	0.43968737
112	0.5579031
128	0.56177104
144	0.7580516
160	0.30629054
176	0.37741256
192	0.5607546
208	0.45483416
224	0.51187575
240	0.70619357
256	0.68019104
272	0.45880744
288	0.25752383
304	0.5890716
320	0.60198367
336	0.4310832
352	0.5085931
368	0.2829916
384	0.55111325
400	0.4667324
416	0.62767553
432	0.64824665
448	0.44688055
464	0.5480055
480	0.48961866
496	0.3995812
512	0.3718711
528	0.07436884
544	0.6162201
560	0.45021054
576	0.17037487
592	0.4835779
608	0.6777601
624	0.49195886
640	0.48167908
656	0.33506417
672	0.50768757
688	0.6789806
704	0.3793232
720	0.37856135
736	0.62733006
752	0.41144374
768	0.4167648
784	0.4194104
800	0.59882444
816	0.5882328
832	0.22938338
848	0.4664198
864	0.58726025
880	0.5366486
896	0.5873857
912	0.5258879
928	0.541831
944	0.55768263
960	0.50413954
976	0.4394213
992	0.43208507
1008	0.6475595


==> data/normals_6.txt <==
index	normals
0	0.63614345
32	0.45216233
64	0.6374397
96	0.609428
128	0.6375946
160	0.6410959
192	0.49298745
224	0.4413534
256	0.47922853
288	0.60851717
320	0.66178113
352	0.2995076
384	0.28763005
416	0.5667044
448	0.7051819
480	0.60447794
512	0.5051485
544	0.6570612
576	0.32191506
608	0.5715215
640	0.57923216
672	0.38295877
704	0.69942963
736	0.6625337
768	0.701021
800	0.62184775
832	0.37250385
864	0.43986508
896	0.6109487
928	0.64610344
960	0.5540579
992	0.31323615
1024	0.6296603
1056	0.63592225
1088	0.69606096
1120	0.5457162
1152	0.38492003
1184	0.6007745
1216	0.3271041
1248	0.65971994
1280	0.6690603
1312	0.24387124
1344	0.46544802
1376	0.70483345
1408	0.68471503
1440	0.40301293
1472	0.5070811
1504	0.47469747
1536	0.34252813
1568	0.5159364
1600	0.44920963
1632	0.5320289
1664	0.6255966
1696	0.5523832
1728	0.57380193
1760	0.2325146
1792	0.18301831
1824	0.5981866
1856	0.34661683
1888	0.6682915
1920	0.5896806
1952	0.40811634
1984	0.64198244
2016	0.63733226


==> data/normals_7.txt <==
index	normals
0	0.9683963
32	0.9680832
64	0.9304963
96	0.963155
128	0.826287
160	0.9514869
192	0.9635156
224	0.9524445
256	0.96869767
288	0.9089413
320	0.95434433
352	0.8716986
384	0.8462708
416	0.9583812
448	0.9655096
480	0.9618482
512	0.9752838
544	0.962944
576	0.45399874
608	0.9370916
640	0.968423
672	0.5895044
704	0.9562109
736	0.96698356
768	0.96145797
800	0.9737555
832	0.9743542
864	0.96905226
896	0.9589477
928	0.9092043
960	0.96712565
992	0.9644797
1024	0.9638399
1056	0.91366094
1088	0.97338027
1120	0.95656615
1152	0.9553365
1184	0.9752682
1216	0.7475651
1248	0.952322
1280	0.95871586
1312	0.550455
1344	0.39824033
1376	0.92418426
1408	0.9411203
1440	0.52874774
1472	0.9711497
1504	0.96768266
1536	0.8445292
1568	0.8623454
1600	0.88842505
1632	0.96763563
1664	0.96377045
1696	0.90369284
1728	0.96454537
1760	0.49005312
1792	0.8956587
1824	0.95137894
1856	0.95414084
1888	0.96945524
1920	0.96272725
1952	0.8270847
1984	0.9689098
2016	0.91490054


==> data/normals_8.txt <==
index	normals
0	0.52304256
1	0.5350443
2	0.51445514
3	0.50399536
4	0.5089674
5	0.51843804
6	0.5213956
7	0.5161444
8	0.51599866
9	0.5193392
10	0.51170295
11	0.53082055


==> data/normals_9.txt <==
index	normals
0	0.6061125
1	0.3930443
2	0.6619312
3	0.4492976
4	0.44481882
5	0.63589215
6	0.48152694
7	0.3685105
8	0.2709969
9	0.5071223
10	0.48775595
11	0.48008963
12	0.52265126
13	0.49355096
14	0.3950022
15	0.61653274
16	0.354238
17	0.59681904
18	0.63588655
19	0.720904
20	0.5325406
21	0.64958316
22	0.27349412
23	0.64024115
24	0.5626164
25	0.49410102
26	0.5874961
27	0.5332956
28	0.48154587
29	0.44273886
30	0.74070543
31	0.5005017
32	0.30003142
33	0.49929428
34	0.4129218
35	0.64379245
36	0.6379342
37	0.5711315
38	0.5439817
39	0.5501236
40	0.61162823
41	0.5105773
42	0.41122186
43	0.5356226
44	0.4123254
45	0.54393506
46	0.36798406
47	0.58766854
48	0.5692169
49	0.5850174
50	0.44892427
51	0.4570409
52	0.52421945
53	0.49138382
54	0.4639149
55	0.7002278
56	0.41483334
57	0.6067551
58	0.36488894
59	0.47921
60	0.5867154
61	0.59759957
62	0.60794127
63	0.56714493


==> data/sal_0.txt <==
index	sal
0	0.5298309
4	0.56444424
8	0.5014086
12	0.49709815
16	0.49085292
20	0.49471828
24	0.52786976
28	0.51558554
32	0.49567133
36	0.56803143
40	0.44614965
44	0.57088363
48	0.63329196
52	0.53364766
56	0.56311625
60	0.56688744
64	0.4722522
68	0.34359938
72	0.50489306
76	0.56298447
80	0.48039672
84	0.46142355
88	0.3564613
92	0.52139086
96	0.36252397
100	0.50844955
104	0.4896546
108	0.52210957
112	0.45987734
116	0.5295593
120	0.57949966
124	0.47702357
128	0.4670496
132	0.6382515
136	0.4472337
140	0.37716803
144	0.35754535
148	0.41720363
152	0.5378057
156	0.42626646
160	0.5037624
164	0.4994859
168	0.45357555
172	0.4958745
176	0.53556997
180	0.5337473
184	0.580495
188	0.48464158
192	0.5376177
196	0.51071453
200	0.5218433
204	0.408159
208	0.5391209
212	0.5203981
216	0.5096777
220	0.4889707
224	0.30117586
228	0.29686213
232	0.52831024
236	0.52156645
240	0.55497164
244	0.53297263
248	0.56683266
252	0.5205589


==> data/sal_1.txt <==
index	sal
0	0.48790398
4	0.48508966
8	0.25299284
12	0.53422594
16	0.58455056
20	0.6706542
24	0.631779
28	0.4511679
32	0.65273875
36	0.5197866
40	0.45324287
44	0.47900072
48	0.47764924
52	0.54033893
56	0.41686022
60	0.52525073
64	0.52079016
68	0.47590604
72	0.65962577
76	0.461982
80	0.47305143
84	0.2877945
88	0.46151063
92	0.4775719
96	0.36325708
100	0.604527
104	0.60235405
108	0.6164657
112	0.58030045
116	0.40419027
120	0.54141283
124	0.44926238
128	0.58286697
132	0.5109242
136	0.37617537
140	0.4216879
144	0.47124752
148	0.43605703
152	0.5805146
156	0.101247385
160	0.4751625
164	0.5250074
168	0.46949315
172	0.43339443
176	0.48571336
180	0.43966642
184	0.47728163
188	0.45749384
192	0.42883795
196	0.65244967
200	0.4323361
204	0.46191478
208	0.429087
212	0.5991353
216	0.63442683
220	0.46618864
224	0.43718863
228	0.3138654
232	0.58188874
236	0.52277666
240	0.61865765
244	0.23587766
248	0.47408897
252	0.2424488


==> data/sal_10.txt <==
index	sal
0	0.57711446
1	0.51243585
2	0.40687582
3	0.4456855
4	0.53332347
5	0.58531004
6	0.48311827
7	0.5690229
8	0.48723873
9	0.5576219
10	0.504501
11	0.4516469
12	0.3674032
13	0.41196114
14	0.36430573
15	0.452767
16	0.440004
17	0.48879308
18	0.46864995
19	0.5473198
20	0.5347811
21	0.44533235
22	0.45518774
23	0.49694455
24	0.4045985
25	0.5911039
26	0.5616701
27	0.62456566
28	0.46377507
29	0.59457827
30	0.5534725
31	0.55011815
32	0.46110117
33	0.48490065
34	0.54614496
35	0.4910607
36	0.58432025
37	0.4992734
38	0.54838425
39	0.55142134
40	0.47616506
41	0.5257454
42	0.46459058
43	0.58160186
44	0.50213933
45	0.5411924
46	0.46535778
47	0.4635241
48	0.49928534
49	0.5354157
50	0.5360612
51	0.55605876
52	0.67403984
53	0.49196416
54	0.58557874
55	0.50389725
56	0.4119257
57	0.5835846
58	0.4953452
59	0.47698173
60	0.5389432
61	0.50997007
62	0.5713972
63	0.35681236


==> data/sal_11.txt <==
index	sal
0	0.4986623
1	0.5004287
2	0.5018377
3	0.49739358
4	0.5001096
5	0.4967096
6	0.49803668
7	0.5017582
8	0.5031192
9	0.50100803
10	0.4981413
11	0.50241035
12	0.50207794
13	0.5008019
14	0.49860227
15	0.49884138
16	0.50134534
17	0.49784914
18	0.5026376
19	0.4992065
20	0.49873984
21	0.49705106
22	0.50495636
23	0.5004269
24	0.50269574
25	0.4996175
26	0.4986812
27	0.49921435
28	0.5001743
29	0.5009839
30	0.5002688
31	0.50152135
32	0.4983631
33	0.4999686
34	0.49917552
35	0.50026023
36	0.50053716
37	0.50150263
38	0.50018305
39	0.498215
40	0.50190413
41	0.49856928
42	0.49944875
43	0.5006035
44	0.49870402
45	0.49844643
46	0.5017501
47	0.4997569
48	0.49854398
49	0.49938196
50	0.49789476
51	0.4987774
52	0.5004199
53	0.5002304
54	0.5017725
55	0.49994364
56	0.49763083
57	0.50134367
58	0.49910247
59	0.49998614
60	0.49693757
61	0.50149477
62	0.5029367
63	0.50111914


==> data/sal_12.txt <==
index	sal
0	0.45814857
1	0.48793912
2	0.48718038
3	0.5664651
4	0.5887385
5	0.53606665
6	0.5204754
7	0.5954762
8	0.47541946
9	0.43027538
10	0.4789475
11	0.51919264
12	0.41474855
13	0.55998605
14	0.4935328
15	0.53116965
16	0.4251481
17	0.4300267
18	0.51403725
19	0.42530602
20	0.5289015
21	0.5973569
22	0.49057037
23	0.5474428
24	0.43654495
25	0.4746478
26	0.53678787
27	0.5177162
28	0.54359055
29	0.5627337
30	0.6214081
31	0.56356597
32	0.42250445
33	0.4948211
34	0.49207336
35	0.523178
36	0.49984214
37	0.39730206
38	0.51658875
39	0.4250769
40	0.46795505
41	0.44052237
42	0.47448558
43	0.4646013
44	0.48019478
45	0.57912713
46	0.50784665
47	0.4716005
48	0.4814713
49	0.5731311
50	0.37008685
51	0.53804183
52	0.5031942
53	0.5121184
54	0.48604655
55	0.38648742
56	0.4285412
57	0.4376009
58	0.57423043
59	0.5120469
60	0.5103886
61	0.41873437
62	0.45798635
63	0.5142896


==> data/sal_13.txt <==
index	sal
0	0.43788385
1	0.49435514
2	0.40866274
3	0.45429033
4	0.49570733
5	0.5152633
6	0.5127509
7	0.45561513
8	0.49303558
9	0.5096607
10	0.5077389
11	0.47401348
12	0.39713004
13	0.5393169
14	0.5098816
15	0.50987804
16	0.49733126
17	0.47952458
18	0.52832514
19	0.5109589
20	0.51130617
21	0.5813772
22	0.5355078
23	0.4621688
24	0.493899
25	0.5186453
26	0.47568554
27	0.42885262
28	0.4293949
29	0.5335223
30	0.58902586
31	0.42405134
32	0.49963278
33	0.46986943
34	0.4689038
35	0.43277872
36	0.41027144
37	0.33425182
38	0.5550026
39	0.48449636
40	0.4410998
41	0.5326038
42	0.48067194
43	0.43353406
44	0.4696505
45	0.50903183
46	0.49816152
47	0.48269832
48	0.5651873
49	0.5052687
50	0.4478676
51	0.52785516
52	0.44256046
53	0.4432286
54	0.5228397
55	0.43370873
56	0.48825464
57	0.4012031
58	0.5155213
59	0.5481683
60	0.43608734
61	0.5736655
62	0.53179324
63	0.5591762


==> data/sal_14.txt <==
index	sal
0	0.49945945
1	0.5018143
2	0.49676308
3	0.5000335
4	0.49742836
5	0.50175214
6	0.5060612
7	0.5066473
8	0.49700314
9	0.5007121
10	0.49782208
11	0.49909204
12	0.50322616
13	0.49779242
14	0.502277
15	0.49767295
16	0.496484
17	0.49727264
18	0.4960694
19	0.4992774
20	0.49932817
21	0.50323635
22	0.49982843
23	0.49698728
24	0.49963817
25	0.4985488
26	0.50243694
27	0.49951676
28	0.49970388
29	0.4999762
30	0.5021686
31	0.4979363
32	0.499908
33	0.50067323
34	0.50219804
35	0.5010281
36	0.49572626
37	0.49700946
38	0.49390393
39	0.4966007
40	0.497147
41	0.4975438
42	0.49867335
43	0.50179267
44	0.5028721
45	0.5002488
46	0.4915666
47	0.4998764
48	0.4998839
49	0.4984718
50	0.5017584
51	0.4963868
52	0.5002144
53	0.5062402
54	0.5014875
55	0.49465767
56	0.50792277
57	0.5013599
58	0.5009489
59	0.50239825
60	0.501149
61	0.49881053
62	0.49938148
63	0.5016346


==> data/sal_15.txt <==
index	sal
0	0.5043458
1	0.45820445
2	0.43909657
3	0.48927328
4	0.42494348
5	0.46070048
6	0.6433072
7	0.5273725
8	0.5629534
9	0.6106395
10	0.4912683
11	0.5838415
12	0.5000155
13	0.5876345
14	0.6721711
15	0.55280745
16	0.49076995
17	0.47689244
18	0.5895399
19	0.47273862
20	0.51235306
21	0.548941
22	0.4685798
23	0.41746935
24	0.5952425
25	0.5540055
26	0.37522018
27	0.51025486
28	0.58805764
29	0.3449284
30	0.41492403
31	0.39449722
32	0.5361997
33	0.5329855
34	0.519127
35	0.45812082
36	0.36858922
37	0.575737
38	0.49648347
39	0.52730227
40	0.695521
41	0.42663217
42	0.49403462
43	0.54045314
44	0.5129077
45	0.53763413
46	0.56832767
47	0.39829028
48	0.58208334
49	0.47470918
50	0.2721184
51	0.4938681
52	0.5445922
53	0.48111007
54	0.5115242
55	0.64121765
56	0.41752142
57	0.50088286
58	0.5448729
59	0.47158593
60	0.47738653
61	0.49511608
62	0.42602223
63	0.5021226


==> data/sal_16.txt <==
index	sal
0	0.16572271
1	0.95938593
2	0.97973526
3	0.42101577
4	0.9263464
5	0.8880302
6	0.25028545
7	0.80753
8	0.8987053
9	0.7998949
10	0.87068063
11	0.8484736
12	0.92248297
13	0.0033146357
14	0.037478954
15	0.9805411
16	0.7565
17	0.9498241
18	0.9581313
19	0.019306777
20	0.045391653
21	0.704537
22	0.6673508
23	0.75442654
24	0.9948034
25	0.73852664
26	0.8886277
27	0.9899197
28	0.73438483
29	0.47561088
30	0.99630374
31	0.9227525
32	0.03360711
33	0.9162987
34	0.24585441
35	0.9701997
36	0.77696514
37	0.9761548
38	0.94288355
39	0.8323502
40	0.026903471
41	0.052867007
42	0.87538254
43	0.84723485
44	0.73829335
45	0.6541749
46	0.94666797
47	0.053147096
48	0.88590723
49	0.94453824
50	0.018808108
51	0.5892149
52	0.028348636
53	0.078134
54	0.9956363
55	0.9853566
56	0.8813064
57	0.058704983
58	0.23154446
59	0.0066215675
60	0.86118716
61	0.77026266
62	0.96192104
63	0.9689724


==> data/sal_2.txt <==
index	sal
0	0.4996284
8	0.50040925
16	0.47028893
24	0.5077434
32	0.43274415
40	0.5435001
48	0.49861148
56	0.52290154
64	0.5112651
72	0.47729895
80	0.56491405
88	0.4961455
96	0.51875937
104	0.5434085
112	0.5410395
120	0.53300494
128	0.50869286
136	0.50787
144	0.45715156
152	0.44729096
160	0.58159673
168	0.5648259
176	0.5859598
184	0.5504857
192	0.5275292
200	0.5383859
208	0.5381862
216	0.29563928
224	0.31449422
232	0.54196054
240	0.38783848
248	0.5170839
256	0.56395906
264	0.58034384
272	0.5579487
280	0.38186297
288	0.52315474
296	0.49177623
304	0.55146027
312	0.3480092
320	0.4089599
328	0.47372115
336	0.5286131
344	0.5751798
352	0.4471586
360	0.5566212
368	0.4998926
376	0.46678308
384	0.5572715
392	0.48032445
400	0.45027092
408	0.48697796
416	0.5122424
424	0.47210214
432	0.5774584
440	0.5238392
448	0.5631382
456	0.4737212
464	0.43381912
472	0.5122359
480	0.33840123
488	0.536055
496	0.52482057
504	0.50202984


==> data/sal_3.txt <==
index	sal
0	0.48948216
8	0.5738847
16	0.51653534
24	0.547954
32	0.6126618
40	0.556825
48	0.5829363
56	0.5804672
64	0.5098167
72	0.57705736
80	0.46249357
88	0.5974125
96	0.47225335
104	0.6085727
112	0.601396
120	0.5797832
128	0.59804404
136	0.5434577
144	0.48736012
152	0.5356931
160	0.5923526
168	0.6172484
176	0.4718331
184	0.5955485
192	0.59721226
200	0.49882302
208	0.6024383
216	0.5403014
224	0.43902898
232	0.6044137
240	0.43313304
248	0.487935
256	0.62707704
264	0.5809506
272	0.5415515
280	0.4580666
288	0.48504013
296	0.45657524
304	0.5268814
312	0.49759033
320	0.4385176
328	0.4848717
336	0.58186173
344	0.51679164
352	0.4970352
360	0.50778955
368	0.46402252
376	0.49373963
384	0.6252631
392	0.53641033
400	0.49451965
408	0.5330936
416	0.5712765
424	0.48124167
432	0.45474154
440	0.6397603
448	0.5952686
456	0.48394144
464	0.44762444
472	0.6260054
480	0.48773488
488	0.49297002
496	0.5637571
504	0.5343073


==> data/sal_4.txt <==
index	sal
0	0.37558493
16	0.21136358
32	0.4533949
48	0.42907608
64	0.33217782
80	0.42199096
96	0.37669137
112	0.28640604
128	0.37778553
144	0.4533909
160	0.2649093
176	0.44321293
192	0.47441643
208	0.3111696
224	0.40070927
240	0.48011017
256	0.49203774
272	0.4727518
288	0.41010076
304	0.40419194
320	0.38560805
336	0.3089491
352	0.44231465
368	0.4489381
384	0.338563
400	0.36037922
416	0.48322764
432	0.42409912
448	0.4417178
464	0.42077407
480	0.3566767
496	0.3053035
512	0.3491383
528	0.36181158
544	0.4299174
560	0.5033821
576	0.4188841
592	0.3768168
608	0.471842
624	0.4555163
640	0.4406205
656	0.24196649
672	0.37917912
688	0.46391094
704	0.41926727
720	0.4648462
736	0.443512
752	0.44023898
768	0.4479512
784	0.32189426
800	0.3448466
816	0.39220998
832	0.3782789
848	0.31660584
864	0.23093367
880	0.3966348
896	0.41722518
912	0.43953025
928	0.23758562
944	0.4492571
960	0.4182846
976	0.23575436
992	0.3601267
1008	0.49643221


==> data/sal_5.txt <==
index	sal
0	0.5620102
16	0.47664362
32	0.54462695
48	0.4361212
64	0.38650337
80	0.41713837
96	0.39235762
112	0.6364381
128	0.5704551
144	0.7296672
160	0.37989432
176	0.34977514
192	0.46282732
208	0.4629478
224	0.49071357
240	0.6919788
256	0.6807913
272	0.4207139
288	0.20182836
304	0.5410323
320	0.5718926
336	0.4559217
352	0.46494132
368	0.32553503
384	0.460274
400	0.46454608
416	0.6100805
432	0.5623433
448	0.39316884
464	0.5897557
480	0.4821737
496	0.25044432
512	0.28814688
528	0.076150425
544	0.6213142
560	0.44967434
576	0.23910666
592	0.49154532
608	0.6287037
624	0.4874341
640	0.47353858
656	0.41254666
672	0.4483883
688	0.7379231
704	0.43649402
720	0.34163818
736	0.56143385
752	0.33452335
768	0.47747412
784	0.41708532
800	0.54936296
816	0.567157
832	0.26650095
848	0.4651556
864	0.57997674
880	0.4870976
896	0.51126456
912	0.54658043
928	0.5299641
944	0.578757
960	0.48432302
976	0.4752805
992	0.49874866
1008	0.65950555


==> data/sal_6.txt <==
index	sal
0	0.71538657
32	0.47281396
64	0.6683674
96	0.60118383
128	0.6833706
160	0.6455543
192	0.48180452
224	0.45205578
256	0.56864595
288	0.61867064
320	0.69495803
352	0.26342365
384	0.41828212
416	0.6222462
448	0.69100237
480	0.65262866
512	0.49912822
544	0.67362565
576	0.324893
608	0.60383165
640	0.6114144
672	0.37969902
704	0.67824185
736	0.66182685
768	0.6819293
800	0.704132
832	0.46581042
864	0.3705943
896	0.62204885
928	0.6397253
960	0.50572383
992	0.28656048
1024	0.61400664
1056	0.61269075
1088	0.6742075
1120	0.62241465
1152	0.37627617
1184	0.6103251
1216	0.22089665
1248	0.65467864
1280	0.642342
1312	0.3140469
1344	0.42960247
1376	0.63114226
1408	0.66850406
1440	0.29647338
1472	0.525536
1504	0.47280487
1536	0.35733503
1568	0.5244463
1600	0.43031022
1632	0.6257215
1664	0.602031
1696	0.5251888
1728	0.6032158
1760	0.3680738
1792	0.3244
1824	0.59913224
1856	0.38295093
1888	0.65125054
1920	0.662872
1952	0.44455385
1984	0.6122301
2016	0.6719665


==> data/sal_7.txt <==
index	sal
0	0.9703502
32	0.96856743
64	0.9303679
96	0.96740985
128	0.9468575
160	0.9575738
192	0.9600447
224	0.951012
256	0.9690829
288	0.90496993
320	0.9571589
352	0.8402122
384	0.8473803
416	0.96286625
448	0.96197397
480	0.9536255
512	0.97440124
544	0.9648301
576	0.53815293
608	0.9584259
640	0.96661574
672	0.4866643
704	0.9565015
736	0.96734893
768	0.9571708
800	0.97405505
832	0.9734257
864	0.9654661
896	0.9591359
928	0.899813
960	0.9637159
992	0.96735674
1024	0.96088856
1056	0.9127663
1088	0.96826017
1120	0.9576474
1152	0.95316625
1184	0.97209805
1216	0.91671735
1248	0.9488851
1280	0.9567933
1312	0.7303012
1344	0.6302396
1376	0.92306805
1408	0.9395235
1440	0.49260634
1472	0.9687407
1504	0.9630431
1536	0.82518107
1568	0.8793163
1600	0.8707077
1632	0.9677352
1664	0.96170706
1696	0.70440954
1728	0.96020347
1760	0.5990992
1792	0.52666485
1824	0.9481944
1856	0.9549558
1888	0.96802914
1920	0.9631953
1952	0.85464275
1984	0.96718115
2016	0.9189463


==> data/sal_8.txt <==
index	sal
0	0.54155934
1	0.55494916
2	0.52151996
3	0.5137994
4	0.5286856
5	0.54628897
6	0.5291143
7	0.5321302
8	0.51995975
9	0.53954595
10	0.47972724
11	0.5630111


==> data/sal_9.txt <==
index	sal
0	0.47724563
1	0.5700746
2	0.53543264
3	0.48479724
4	0.48169786
5	0.46640015
6	0.46711436
7	0.4397985
8	0.5248845
9	0.54248923
10	0.55224776
11	0.47188133
12	0.42751798
13	0.47819954
14	0.43466422
15	0.5085201
16	0.47769994
17	0.49987435
18	0.40874487
19	0.46715277
20	0.47950193
21	0.45961887
22	0.5023908
23	0.52936953
24	0.56256646
25	0.44443405
26	0.48083726
27	0.42168507
28	0.45007312
29	0.5503478
30	0.5094269
31	0.47669274
32	0.5213545
33	0.48007178
34	0.51711947
35	0.48077112
36	0.45637998
37	0.49114338
38	0.49372336
39	0.5655302
40	0.47865608
41	0.4840024
42	0.49223083
43	0.47314966
44	0.5703326
45	0.5341354
46	0.49630237
47	0.5442092
48	0.49557677
49	0.5144006
50	0.5003359
51	0.4662568
52	0.5361738
53	0.5515599
54	0.55252796
55	0.45212454
56	0.49363676
57	0.51763284
58	0.5420171
59	0.43720347
60	0.44093764
61	0.5193591
62	0.49578363
63	0.47298256


==> data/semseg_0.txt <==
index	semseg
0	0.53406703
4	0.547027
8	0.4966476
12	0.5210275
16	0.48289537
20	0.49345428
24	0.5332293
28	0.53803694
32	0.496788
36	0.56045765
40	0.45508325
44	0.57576716
48	0.62331444
52	0.5405002
56	0.57181084
60	0.57418305
64	0.48181647
68	0.37916425
72	0.50985336
76	0.5805358
80	0.48608732
84	0.47245947
88	0.34132212
92	0.5354839
96	0.36775857
100	0.49991173
104	0.48540875
108	0.5200817
112	0.4620133
116	0.53883106
120	0.6027335
124	0.47479212
128	0.4656825
132	0.60355514
136	0.4588866
140	0.38281253
144	0.35436204
148	0.4156357
152	0.5422472
156	0.41949683
160	0.51007706
164	0.49958166
168	0.46112978
172	0.4642519
176	0.5454522
180	0.5478749
184	0.58077765
188	0.5273444
192	0.52347296
196	0.5294126
200	0.51323193
204	0.4100841
208	0.5493423
212	0.51683396
216	0.5069036
220	0.48781115
224	0.32013258
228	0.30873427
232	0.5353373
236	0.51405597
240	0.5575678
244	0.53255963
248	0.57169825
252	0.5313493


==> data/semseg_1.txt <==
index	semseg
0	0.48692295
4	0.48239177
8	0.18799135
12	0.5243032
16	0.56887126
20	0.66223305
24	0.64603657
28	0.4815413
32	0.65838987
36	0.51223624
40	0.4895998
44	0.4945054
48	0.50176054
52	0.5262076
56	0.4185608
60	0.5334049
64	0.51878196
68	0.47420314
72	0.6584528
76	0.45452687
80	0.47596452
84	0.24279699
88	0.46024105
92	0.5046727
96	0.31638858
100	0.61294043
104	0.6400351
108	0.6075151
112	0.5792969
116	0.39436632
120	0.5507786
124	0.44940448
128	0.5828763
132	0.5151199
136	0.38012585
140	0.4189385
144	0.47027838
148	0.43243074
152	0.6052372
156	0.0993361
160	0.4699124
164	0.51727796
168	0.4665593
172	0.43928692
176	0.48242524
180	0.42701122
184	0.45196515
188	0.453397
192	0.4150921
196	0.72625047
200	0.45288354
204	0.4548678
208	0.4321987
212	0.5966289
216	0.6476996
220	0.46153447
224	0.4357696
228	0.2693142
232	0.60726696
236	0.49319562
240	0.63126075
244	0.20163181
248	0.47900027
252	0.2117082


==> data/semseg_10.txt <==
index	semseg
0	0.55105287
1	0.64396966
2	0.59581506
3	0.43941504
4	0.4185053
5	0.57377577
6	0.55920976
7	0.65597516
8	0.29522443
9	0.65982467
10	0.5039416
11	0.3799723
12	0.60706615
13	0.58365774
14	0.5339386
15	0.50657564
16	0.5752592
17	0.34935033
18	0.43323624
19	0.5654372
20	0.5203012
21	0.5508934
22	0.3465445
23	0.44694188
24	0.28774795
25	0.5902093
26	0.48333815
27	0.5039538
28	0.5025754
29	0.410598
30	0.6468582
31	0.4198934
32	0.5874744
33	0.5719084
34	0.53175485
35	0.4914512
36	0.41590846
37	0.5821457
38	0.37342986
39	0.5414684
40	0.56906605
41	0.40594158
42	0.6000818
43	0.5121738
44	0.56306195
45	0.6306074
46	0.5057404
47	0.6049773
48	0.4133955
49	0.31326997
50	0.40942064
51	0.5492212
52	0.23310566
53	0.5504395
54	0.65131146
55	0.55675346
56	0.6525383
57	0.60867864
58	0.5226236
59	0.68398863
60	0.5741633
61	0.4997057
62	0.5711699
63	0.67719513


==> data/semseg_11.txt <==
index	semseg
0	0.5584271
1	0.49929485
2	0.36000368
3	0.42372882
4	0.44686016
5	0.3869695
6	0.3152002
7	0.35287854
8	0.47717017
9	0.4806278
10	0.4214434
11	0.6858802
12	0.6210205
13	0.25156215
14	0.63002187
15	0.5715138
16	0.4109545
17	0.3507609
18	0.32193553
19	0.5347797
20	0.46862924
21	0.44746244
22	0.5232894
23	0.6345644
24	0.5649657
25	0.5059594
26	0.3764356
27	0.41982344
28	0.6487133
29	0.6050695
30	0.6421436
31	0.48221123
32	0.4741636
33	0.55025995
34	0.45495364
35	0.5166185
36	0.30343288
37	0.61749893
38	0.67418927
39	0.43314445
40	0.6387545
41	0.5058487
42	0.42090815
43	0.43461
44	0.46381006
45	0.50141233
46	0.30081838
47	0.44501546
48	0.3481119
49	0.6841411
50	0.30059722
51	0.601242
52	0.636289
53	0.5313265
54	0.39033026
55	0.45244902
56	0.4354956
57	0.5187241
58	0.62948614
59	0.38220567
60	0.47359943
61	0.5188001
62	0.4206153
63	0.5985522


==> data/semseg_12.txt <==
index	semseg
0	0.6032017
1	0.35961866
2	0.571633
3	0.49284282
4	0.49378827
5	0.5717167
6	0.49952793
7	0.6142923
8	0.47639397
9	0.48084176
10	0.38693213
11	0.5790056
12	0.34461713
13	0.65817434
14	0.29636043
15	0.41298017
16	0.57550406
17	0.48939738
18	0.50867975
19	0.2732264
20	0.5100943
21	0.5234344
22	0.55820644
23	0.6894513
24	0.51484203
25	0.36356053
26	0.4840884
27	0.3383274
28	0.5432386
29	0.6001398
30	0.41942218
31	0.40177602
32	0.69668996
33	0.5204433
34	0.380643
35	0.54179347
36	0.56905544
37	0.45142454
38	0.36037338
39	0.43671334
40	0.41060588
41	0.6445348
42	0.54880494
43	0.62870586
44	0.48472437
45	0.43716007
46	0.54695237
47	0.6251928
48	0.6490325
49	0.42150572
50	0.5290736
51	0.38923457
52	0.45072088
53	0.46071428
54	0.48999587
55	0.57902
56	0.4336189
57	0.4441629
58	0.47820616
59	0.631782
60	0.6507103
61	0.5471831
62	0.30960935
63	0.6803062


==> data/semseg_13.txt <==
index	semseg
0	0.43509132
1	0.4751996
2	0.48831138
3	0.4995775
4	0.526245
5	0.4624602
6	0.49674755
7	0.51246774
8	0.46162528
9	0.40808225
10	0.5150833
11	0.55428654
12	0.4403182
13	0.517009
14	0.52355456
15	0.56521297
16	0.4753312
17	0.42220342
18	0.5062767
19	0.5035736
20	0.51421535
21	0.513919
22	0.47350803
23	0.4377175
24	0.48970595
25	0.5159568
26	0.505053
27	0.55621606
28	0.4983465
29	0.50643593
30	0.5811704
31	0.4558153
32	0.49995884
33	0.51189625
34	0.4837392
35	0.5566185
36	0.5206766
37	0.50097257
38	0.51226735
39	0.5160937
40	0.42590865
41	0.48000664
42	0.53981656
43	0.45412722
44	0.49645734
45	0.45426014
46	0.5426829
47	0.48156518
48	0.44700268
49	0.4680704
50	0.46359438
51	0.5265579
52	0.5198271
53	0.49537563
54	0.4468667
55	0.51212794
56	0.5234903
57	0.49710926
58	0.51525193
59	0.5611747
60	0.46794373
61	0.43493423
62	0.51030254
63	0.44533348


==> data/semseg_14.txt <==
index	semseg
0	0.43489566
1	0.47840637
2	0.46603534
3	0.5024709
4	0.4761786
5	0.4554185
6	0.47359997
7	0.5349722
8	0.49967098
9	0.5513495
10	0.5207594
11	0.51199603
12	0.43558508
13	0.43731523
14	0.5370319
15	0.5966333
16	0.49130228
17	0.45724115
18	0.5612065
19	0.5086419
20	0.5306376
21	0.43197307
22	0.49194583
23	0.44054538
24	0.524327
25	0.48775795
26	0.5634422
27	0.42266402
28	0.49411768
29	0.4881468
30	0.5540024
31	0.5063334
32	0.54085636
33	0.42833185
34	0.48282418
35	0.5622665
36	0.4540775
37	0.48576722
38	0.4744942
39	0.54644936
40	0.5707114
41	0.5026292
42	0.5096721
43	0.5460718
44	0.41213349
45	0.5603942
46	0.5267283
47	0.53824323
48	0.45719025
49	0.4492982
50	0.51061517
51	0.4242002
52	0.45989633
53	0.53358114
54	0.5194374
55	0.53901005
56	0.52402955
57	0.46603394
58	0.5370745
59	0.53692305
60	0.48351112
61	0.5023884
62	0.55470026
63	0.5338295


==> data/semseg_15.txt <==
index	semseg
0	0.4729948
1	0.4907821
2	0.5377343
3	0.4971284
4	0.51391053
5	0.5149239
6	0.47290602
7	0.50665283
8	0.48607442
9	0.51945776
10	0.44601825
11	0.51236546
12	0.5420534
13	0.53306216
14	0.45732617
15	0.52589965
16	0.5303028
17	0.5091394
18	0.42984468
19	0.47552714
20	0.4432817
21	0.5908658
22	0.5813438
23	0.45431873
24	0.51250196
25	0.49470404
26	0.465111
27	0.5104626
28	0.5044709
29	0.48930812
30	0.39756396
31	0.43848428
32	0.51349545
33	0.5329672
34	0.5242169
35	0.49854034
36	0.50845546
37	0.48365316
38	0.45683354
39	0.5031197
40	0.5336707
41	0.5151027
42	0.56852216
43	0.5297585
44	0.5109006
45	0.44557828
46	0.5040826
47	0.5081403
48	0.5214555
49	0.40022483
50	0.50213957
51	0.43275174
52	0.5024732
53	0.5262252
54	0.53749144
55	0.4399262
56	0.42726466
57	0.48944747
58	0.5257009
59	0.4985287
60	0.46378943
61	0.4473707
62	0.52616435
63	0.46649963


==> data/semseg_16.txt <==
index	semseg
0	0.014248193
1	0.5420587
2	0.40207565
3	0.57607913
4	0.96222353
5	0.97448874
6	0.9386212
7	0.7209042
8	0.012198083
9	0.9982522
10	0.98676735
11	0.9948837
12	0.99192643
13	0.9492497
14	0.6281374
15	0.5154089
16	0.6840976
17	0.46537763
18	0.01763683
19	0.9915573
20	0.17773627
21	0.7642976
22	0.8607229
23	0.4837376
24	0.34008768
25	0.99629307
26	0.44803944
27	0.96354634
28	0.99973285
29	1.558107e-07
30	0.3777216
31	0.8622143
32	0.89886075
33	0.8981626
34	0.25471267
35	0.89928466
36	0.079361916
37	0.917099
38	0.5022725
39	0.5329154
40	0.49815124
41	0.63952816
42	0.99825716
43	0.6330974
44	0.5741815
45	0.9977706
46	0.16311617
47	0.061752692
48	0.986074
49	0.94308794
50	0.9799754
51	0.7868855
52	0.8409731
53	0.674232
54	0.5950155
55	0.95623946
56	0.76604646
57	0.51974326
58	0.9717733
59	0.5554004
60	0.48738146
61	0.8146835
62	0.9427713
63	0.8864336


==> data/semseg_2.txt <==
index	semseg
0	0.51273566
8	0.4913452
16	0.4889057
24	0.51003665
32	0.43735257
40	0.5567203
48	0.49902135
56	0.5366114
64	0.5363908
72	0.47740048
80	0.5644231
88	0.5098795
96	0.5182518
104	0.5264912
112	0.56359273
120	0.5223341
128	0.5208532
136	0.5025179
144	0.44323146
152	0.43661672
160	0.5596275
168	0.54165363
176	0.5886942
184	0.5410912
192	0.5207803
200	0.5464039
208	0.5396545
216	0.3029858
224	0.35379386
232	0.55327153
240	0.35681477
248	0.5145564
256	0.5648029
264	0.5819194
272	0.5755591
280	0.40126356
288	0.5392178
296	0.49281734
304	0.55631244
312	0.39201415
320	0.3823755
328	0.46762112
336	0.53064406
344	0.57953155
352	0.45977527
360	0.55218256
368	0.50105083
376	0.4868445
384	0.5639843
392	0.47499833
400	0.46213323
408	0.48847476
416	0.51799095
424	0.4548808
432	0.55980223
440	0.5194941
448	0.56019706
456	0.5371883
464	0.43766654
472	0.5125548
480	0.36756948
488	0.536151
496	0.5445254
504	0.48721844


==> data/semseg_3.txt <==
index	semseg
0	0.49484694
8	0.5626624
16	0.5063393
24	0.5753707
32	0.62900203
40	0.54926777
48	0.5825871
56	0.59199625
64	0.50575596
72	0.5735363
80	0.46027288
88	0.6001743
96	0.469818
104	0.6122956
112	0.61152685
120	0.59038484
128	0.60586745
136	0.55352384
144	0.49657625
152	0.54442185
160	0.60092795
168	0.61903787
176	0.46955428
184	0.5969627
192	0.6019859
200	0.49870926
208	0.5930983
216	0.54590046
224	0.42997873
232	0.6166715
240	0.4300587
248	0.49375674
256	0.6330961
264	0.59794116
272	0.56049305
280	0.46515983
288	0.48044005
296	0.48847115
304	0.5313239
312	0.47671998
320	0.44440392
328	0.49049518
336	0.60332507
344	0.51689833
352	0.50048786
360	0.4886343
368	0.4619895
376	0.48617846
384	0.6280754
392	0.5487596
400	0.4877942
408	0.54317373
416	0.57918566
424	0.50112045
432	0.4529724
440	0.6513943
448	0.5806399
456	0.48181987
464	0.44120193
472	0.62373555
480	0.48699346
488	0.49222994
496	0.57018304
504	0.5529256


==> data/semseg_4.txt <==
index	semseg
0	0.3794116
16	0.27579018
32	0.50029933
48	0.43207005
64	0.36027196
80	0.43739936
96	0.42570123
112	0.3230797
128	0.3009284
144	0.4449012
160	0.2969704
176	0.4111824
192	0.414689
208	0.29547486
224	0.4014297
240	0.46812394
256	0.49218273
272	0.46750742
288	0.44908917
304	0.38220143
320	0.3788605
336	0.3117661
352	0.45161146
368	0.44594604
384	0.36271504
400	0.36042616
416	0.49777687
432	0.43124524
448	0.42001605
464	0.43528965
480	0.38878798
496	0.3209774
512	0.31785932
528	0.46303862
544	0.41967446
560	0.4863863
576	0.41369197
592	0.48821518
608	0.43439704
624	0.41891307
640	0.34588116
656	0.25463894
672	0.30248857
688	0.48469377
704	0.43016267
720	0.4506844
736	0.4672836
752	0.45039317
768	0.43333328
784	0.30915296
800	0.4277686
816	0.44437474
832	0.36383817
848	0.37013522
864	0.2737532
880	0.42941833
896	0.41472262
912	0.4165554
928	0.32419708
944	0.489992
960	0.43186593
976	0.2407207
992	0.38759398
1008	0.47441158


==> data/semseg_5.txt <==
index	semseg
0	0.5675822
16	0.50126797
32	0.61789334
48	0.42994332
64	0.43006915
80	0.41323215
96	0.31693116
112	0.6047917
128	0.6067394
144	0.7485933
160	0.33228686
176	0.38995418
192	0.49577516
208	0.50828683
224	0.49449578
240	0.6924822
256	0.67992574
272	0.40508044
288	0.19458102
304	0.5765232
320	0.64808756
336	0.48380092
352	0.4839634
368	0.37448767
384	0.4730306
400	0.4920859
416	0.6681742
432	0.61048734
448	0.4521749
464	0.54400647
480	0.5127704
496	0.25617445
512	0.2979519
528	0.06597305
544	0.5926654
560	0.46520513
576	0.28488863
592	0.51185733
608	0.6434529
624	0.4913517
640	0.44214895
656	0.3846759
672	0.47076535
688	0.71357435
704	0.4439285
720	0.28500026
736	0.58121514
752	0.3792934
768	0.45709512
784	0.4716022
800	0.56342137
816	0.623999
832	0.3006553
848	0.4595518
864	0.57424504
880	0.4783703
896	0.5414514
912	0.5165562
928	0.5591346
944	0.63746613
960	0.53058285
976	0.500521
992	0.41807193
1008	0.6809169


==> data/semseg_6.txt <==
index	semseg
0	0.6437753
32	0.49091265
64	0.6387453
96	0.56964624
128	0.6819648
160	0.6528568
192	0.40237346
224	0.55573565
256	0.546778
288	0.5911697
320	0.629995
352	0.31378943
384	0.31747007
416	0.6597126
448	0.63947475
480	0.6628177
512	0.44373184
544	0.64359725
576	0.27443895
608	0.5834265
640	0.6147267
672	0.36614606
704	0.63467884
736	0.6609613
768	0.6682988
800	0.5959198
832	0.4044514
864	0.42504334
896	0.6323161
928	0.6141483
960	0.5521376
992	0.30248237
1024	0.66254854
1056	0.6128544
1088	0.63828593
1120	0.6045069
1152	0.37690255
1184	0.5545911
1216	0.27269104
1248	0.6397512
1280	0.6432916
1312	0.3751668
1344	0.43016353
1376	0.6172929
1408	0.63918775
1440	0.27107048
1472	0.47735536
1504	0.48129368
1536	0.3414495
1568	0.53768396
1600	0.4078776
1632	0.5736778
1664	0.6127243
1696	0.5497904
1728	0.57463175
1760	0.32232386
1792	0.4021476
1824	0.5952719
1856	0.3375395
1888	0.68999624
1920	0.66147
1952	0.4604968
1984	0.60762155
2016	0.6003436


==> data/semseg_7.txt <==
index	semseg
0	0.9670484
32	0.9653203
64	0.9252681
96	0.962234
128	0.96487725
160	0.94967496
192	0.9541808
224	0.9475077
256	0.9661502
288	0.90086734
320	0.9508661
352	0.85248166
384	0.74390244
416	0.9575908
448	0.95979226
480	0.9519787
512	0.9724735
544	0.9594226
576	0.5036243
608	0.9451464
640	0.96355796
672	0.42348683
704	0.95360315
736	0.963947
768	0.9552444
800	0.9702047
832	0.97020173
864	0.9639493
896	0.9635454
928	0.8908568
960	0.9619612
992	0.9653037
1024	0.9587865
1056	0.90631086
1088	0.96737605
1120	0.9568929
1152	0.950834
1184	0.96804994
1216	0.70150274
1248	0.9438668
1280	0.95007527
1312	0.69435495
1344	0.33675644
1376	0.916224
1408	0.93478304
1440	0.6283861
1472	0.9624626
1504	0.96095484
1536	0.83448666
1568	0.76277053
1600	0.88180405
1632	0.9648025
1664	0.95913637
1696	0.78752273
1728	0.9588957
1760	0.6605344
1792	0.6428413
1824	0.94342875
1856	0.951264
1888	0.9647574
1920	0.95547163
1952	0.9077113
1984	0.96331257
2016	0.90764564


==> data/semseg_8.txt <==
index	semseg
0	0.50473803
1	0.4855419
2	0.49760172
3	0.49854463
4	0.4829995
5	0.49019316
6	0.48669904
7	0.4878176
8	0.5172903
9	0.49993005
10	0.49363992
11	0.49452055


==> data/semseg_9.txt <==
index	semseg
0	0.6417537
1	0.47208488
2	0.5627932
3	0.5543762
4	0.5791911
5	0.4313562
6	0.52205557
7	0.63976127
8	0.29079616
9	0.5704709
10	0.57453376
11	0.66152006
12	0.50403225
13	0.7051608
14	0.5233313
15	0.43730795
16	0.6091322
17	0.5626636
18	0.61319137
19	0.48630136
20	0.4448321
21	0.38552314
22	0.5236841
23	0.5863251
24	0.5929899
25	0.36049005
26	0.29120725
27	0.5609906
28	0.65090847
29	0.6636013
30	0.6544709
31	0.41202608
32	0.41672996
33	0.34391588
34	0.72690064
35	0.21881011
36	0.41710314
37	0.6612556
38	0.6490782
39	0.49544558
40	0.5188947
41	0.23635302
42	0.5971012
43	0.41136938
44	0.39740044
45	0.4342448
46	0.35797366
47	0.42636544
48	0.48606014
49	0.4244025
50	0.5226192
51	0.3767877
52	0.37743604
53	0.34867498
54	0.32725227
55	0.6038695
56	0.39711127
57	0.5245019
58	0.3144884
59	0.4199707
60	0.5158287
61	0.4142022
62	0.44197574
63	0.36289877

